Measuring Rotation Periods in Crowded Star Clusters with TESS: A Proof-of-Concept with NGC 3532

The Transiting Exoplanet Survey Satellite (TESS) has observed nearly the entire sky, producing full-frame images (FFIs) every 30 min (Cycles 1$-$2), 10 min (Cycles 3$-$4), and now 200 s (Cycle 5+), over 27-day sectors. Light curves extracted from FFIs can be used to measure stellar rotation periods ($P_{\rm rot}$) in nearby open clusters, and are well-suited for studying low-mass stars ($\lesssim$1.2 M$_\odot$) younger than $\approx$1 Gyr, whose $P_{\rm rot}$ are generally still $\leq$15 days. A challenge to exploiting TESS data fully is its 21$''$ pixel size, which can cause strong signals from a source to contaminate the signals of nearby sources in the crowded environments found, e.g., in the more distant and/or richest clusters. We conducted a test with the young ($\approx$350 Myr old), moderately distant (470 pc), and rich open cluster NGC 3532 ($N_\star$ > 3000), which has an extensive $P_{\rm rot}$ catalog from ground-based photometry, to examine the reliability of $P_{\rm rot}$ obtained from TESS data. We recovered 69% of the literature periods from at least one of the three TESS cycles in which NGC 3532 was observed before any quality analysis. We then used all available TESS data for low-mass members of NGC 3532 and, applying a set of quality cuts that combined information from TESS and from Gaia, measured $P_{\rm rot}$ for 885 cluster stars, adding 706 new $P_{\rm rot}$ to the existing catalog. We conclude that, when considered with appropriate caution, TESS data for stars in crowded fields can yield reliable $P_{\rm rot}$ measurements.

==> NGC_3532_rotation.txt <==
Title: Measuring Rotation Periods in Crowded Star Clusters with TESS: A Proof-of-Concept with NGC 3532
Authors: Matthew S. Stafford, Jason Lee Curtis, Marcel A. Agüeros
Table: Rotation period catalog for NGC 3532
================================================================================
Byte-by-byte Description of file: NGC_3532_rotation.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label            Explanations
--------------------------------------------------------------------------------
   1- 19 I19    ---     GaiaDR3          Gaia DR3 Source ID
  21- 30 F10.8  ---     MemberProb       Membership probability (Hunt+,2023)
  32- 41 F10.6  deg     RAdeg            Right Ascension (ICRS) at Epoch=2016.0
  43- 52 F10.6  deg     DEdeg            Declination (ICRS) at Epoch=2016.0
  54- 59 F6.4   mas     plx              Parallax
  61- 66 F6.4   mas   e_plx              Parallax uncertainty
  68- 74 F7.4   mag     Gmag             G-band magnitude
  76- 81 F6.4   mag     BP-RP            BP-band magnitude minus RP-band magnitude
  83- 89 F7.4   ---     RUWE             Re-normalized Unit Weight Error
  91- 91 I1     ---     Binary           Binary flag (RUWE>1.4)
  93- 99 F7.4   d       ProtTESS         Rotation period derived from TESS observation(s)
 101-101 I1     ---     Quality          Quality classification for TESS rotation period
 103-110 F8.4   d       ProtC1           Rotation period measured for TESS Cycle 1
 112-118 F7.4   ---     PowerC1          Periodogram power for TESS Cycle 1 period
 120-127 F8.4   d       ProtC3           Rotation period measured for TESS Cycle 3
 129-135 F7.4   ---     PowerC3          Periodogram power for TESS Cycle 3 period
 137-144 F8.4   d       ProtC5           Rotation period measured for TESS Cycle 5
 146-152 F7.4   ---     PowerC5          Periodogram power for TESS Cycle 5 period
 154-154 I1     ---     LowPowerC1       Low power flag for TESS Cycle 1 periodogram
 156-156 I1     ---     LowPowerC3       Low power flag for TESS Cycle 3 periodogram
 158-158 I1     ---     LowPowerC5       Low power flag for TESS Cycle 5 periodogram
 160-160 I1     ---     BlendedC1        Source confusion flag for TESS Cycle 1 period
 162-162 I1     ---     BlendedC3        Source confusion flag for TESS Cycle 3 period
 164-164 I1     ---     BlendedC5        Source confusion flag for TESS Cycle 5 period
 166-166 I1     ---     SystematicC1     Systematic error flag for TESS Cycle 1 period
 168-168 I1     ---     SystematicC3     Systematic error flag for TESS Cycle 3 period
 170-170 I1     ---     HarmonicC1       Corrected harmonic flag for TESS Cycle 1 period
 172-172 I1     ---     HarmonicC3       Corrected harmonic flag for TESS Cycle 3 period
 174-174 I1     ---     HarmonicC5       Corrected harmonic flag for TESS Cycle 5 period
 176-176 I1     ---     VanishedC1       Vanished rapid period flag for TESS Cycle 1
 178-178 I1     ---     VanishedC3       Vanished rapid period flag for TESS Cycle 3
 180-180 I1     ---     VanishedC5       Vanished rapid period flag for TESS Cycle 5
 182-200 F19.16 d       ProtLiterature   Rotation period (Fritzewski+,2021)
 202-203 I2     ---     ClassLiterature  Rotation period class (Fritzewski+,2021)
--------------------------------------------------------------------------------
Note (1):   Columns for data flags use zero to represent no flag and one to represent a flag.
Note (2):   The quality classification for a given TESS rotation period is equal to the number of TESS observations used to confirm that rotation period measurement.
Note (3):   Columns for rotation periods and periodogram powers for individual TESS cycles use zero to represent no available data and negative values to represent values flagged for removal.
Note (4):   Columns with data from the existing rotation period catalog for NGC 3532 (Fritzewski+,2021) use -1 to represent no available data.
--------------------------------------------------------------------------------
5339443560778601088 0.39959195 169.222372 -58.698595 2.0716 0.0296 14.4911 1.2347  1.5600 1  9.0168 2   8.6483  0.4036   9.3853  0.1778  -8.2310 -0.0204 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339438853512774656 0.59905431 167.419127 -58.244740 2.1342 0.0135 13.6502 0.9356  0.9870 0  0.1525 1  -0.1063 -0.2117  -0.1063 -0.1763   0.1525  0.1103 0 0 0 0 0 0 0 0 0 0 0 1 1 0 -1.0000000000000000 -1 
5339454384096859520 0.40679016 168.910934 -58.503155 2.1473 0.0618 16.9320 2.0228  1.0390 0  9.2964 1   9.2964  0.0884   0.0000  0.0000  -8.8648 -0.0118 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339450673244947072 0.30269550 169.337945 -58.602844 2.0920 0.1331 13.8809 0.9285  8.7650 1 10.8242 3  10.9692  0.1899  10.2044  0.0686  10.8242  0.1326 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339468364173580032 0.42075698 168.888069 -58.400945 2.0934 0.0117 12.4410 0.6985  0.9440 0  1.8743 1 -26.6124 -0.3860   0.0000  0.0000   1.8743  0.2422 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339437272951557248 0.30415972 167.441763 -58.276939 2.1290 0.0144 12.9145 0.8390  1.0100 0  0.3963 3   0.3963  0.3079   0.3963  0.2144   0.3963  0.8301 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339427446078792448 0.53196154 167.445831 -58.506305 1.9938 0.0155 13.9640 0.9759  0.8910 0  8.0300 1   6.9361  0.2470   0.0000  0.0000   8.0300  0.0647 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339427824036169088 0.90268852 167.311729 -58.536466 2.0998 0.0355 16.0976 1.7156  1.0300 0  9.8236 1   4.4786  0.0918   9.8236  0.2224   8.1842  0.1248 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339429164065874432 0.59168763 167.562052 -58.469458 2.0618 0.0138 13.5986 0.9234  1.0180 0  6.1625 2   6.3793  0.3488   0.0000  0.0000   5.9458  0.0482 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339431260010320896 0.62451123 167.739261 -58.466879 2.1238 0.0260 15.3348 1.4139  1.0940 0  9.0867 1   9.0867  0.0921   0.0000  0.0000   1.1194  0.0338 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339431633617332992 0.55557268 167.773725 -58.446608 2.0132 0.0143 13.1581 0.9681  1.1100 0  7.0424 1   7.0424  0.1463   0.0000  0.0000   5.6697  0.1048 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339433248525078656 0.56661662 167.793868 -58.416132 2.1469 0.0150 13.7831 0.9785  0.9320 0  5.9120 1   5.9120  0.1459   0.0000  0.0000  -5.7130 -0.0270 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339435348819221376 0.60429334 167.605342 -58.405924 2.1003 0.0179 14.5334 1.1477  0.9080 0  5.6428 2   5.6482  0.4546 -16.0768 -0.0238   5.6375  0.2803 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339435383178956032 0.58046181 167.562875 -58.393393 2.1176 0.0167 14.2939 1.0853  0.9430 0  6.9758 3   6.9758  0.3227   6.8966  0.4482   7.0157  0.2625 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339436345251570944 0.67920601 167.429356 -58.372668 2.1104 0.0139 13.6749 0.9325  0.8920 0 10.6127 2 -18.4361 -0.2412  10.3806  0.1368  10.8448  0.1197 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339436620129507072 0.69452623 167.378927 -58.341414 2.1006 0.0496 16.8502 2.1696  1.0070 0 13.8867 1  13.8867  0.0676  -5.7021 -0.0215  -1.0818 -0.0189 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339565640938657536 0.36549342 168.075275 -57.768690 2.0457 0.0107 12.7154 0.7557  0.8730 0  3.9054 3   4.0108  0.2380   3.9054  0.5436   3.8832  0.2502 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339535851042579840 0.59434807 167.559682 -58.041421 2.1006 0.0138 12.9899 0.7857  0.9560 0  4.2755 2   4.9724  0.4574   4.1901  0.1666   4.3609  0.3212 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339539866794380032 0.45860250 167.869728 -57.968239 2.1388 0.0281 15.4897 1.4880  1.0740 0  2.7470 1   2.7470  0.0601  -2.7366 -0.0197  -7.4276 -0.0091 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339541039363510656 0.50043995 167.667461 -58.014292 2.0961 0.0147 13.8309 0.9615  0.9550 0  6.7410 3   6.7410  0.6367   6.7538  0.4362   6.4648  0.3805 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339543547624748800 0.46266673 167.738318 -57.899055 2.1260 0.0174 13.8755 0.9901  1.2010 0  8.0453 1   8.0453  0.0973 -12.0178 -0.0370   6.8704  0.1559 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339559520563489664 0.49556760 168.176747 -57.785932 2.0787 0.0118 13.1123 0.8221  1.0090 0  9.6385 1   9.6385  0.2084  -2.7733 -0.0312   5.3248  0.1013 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339565022463222016 0.34246277 168.034256 -57.835496 2.0465 0.0303 15.8052 1.6779  1.0430 0  4.1426 1 -12.0865 -0.0315   4.1426  0.0612  -4.2544 -0.0128 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339570520021579904 0.46335273 167.701209 -57.694470 2.1040 0.0217 14.8936 1.2623  1.0520 0  9.3602 2   8.9155  0.0972   9.8049  0.0914 -10.9276 -0.0232 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339576429897105024 0.33745791 167.799092 -57.601832 2.1542 0.0145 12.9877 0.8146  1.0200 0  5.6160 3   5.6913  0.2322   5.6160  0.1187   5.3859  0.1014 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339893879511503488 0.30955136 168.758747 -57.591452 2.2176 0.0564 16.9663 2.0633  0.9480 0  9.0694 1 -21.6710 -0.3188   9.0694  0.0538  -9.6385 -0.0285 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339514994679734144 0.59654933 168.115631 -58.366450 2.0921 0.0113 12.5484 0.7170  0.9160 0  2.6836 2   2.6046  0.1322   0.0000  0.0000   2.7627  0.3833 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339515956752376832 0.58387052 167.914055 -58.314369 2.0713 0.0101 11.8552 0.6031  0.7740 0 11.2867 1  11.2867  0.0888   0.0000  0.0000  -5.7130 -0.0151 0 0 1 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339516437788816256 0.55580351 167.964082 -58.275855 2.1280 0.0124 13.5690 0.9151  0.9040 0  7.0157 1   7.0157  0.2130   0.0000  0.0000   6.3069  0.3235 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339517640379670272 0.44870464 168.035485 -58.294154 2.1005 0.0110 13.0373 0.8042  0.9500 0  5.6805 1   5.6805  0.1313   0.0000  0.0000   2.5897  0.1657 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339517709099144576 0.55784945 168.011696 -58.287657 2.1185 0.0201 14.9466 1.2966  1.0070 0  4.0684 2   4.0568  0.3424   0.0000  0.0000   4.0801  0.5580 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339522519463305344 0.53795461 168.249060 -58.131437 2.0991 0.0503 16.7089 1.9507  0.9970 0  2.8024 2   2.7998  0.2676   0.0000  0.0000   2.8051  0.2613 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339522656902293888 0.48518709 168.313103 -58.135211 2.0854 0.0147 13.7712 0.9673  0.9560 0  6.7539 2   6.7282  0.3614   0.0000  0.0000   6.7796  0.1573 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339529391411560704 0.35952304 167.762701 -58.200120 2.0022 0.0465 16.6538 2.2173  1.0220 0  2.2242 3   2.2369  0.1008   2.2200  0.1480   2.2242  0.1058 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339426380926723200 0.53647983 167.505261 -58.615705 2.1673 0.0537 16.9858 2.0396  1.0030 0  5.0295 1  -5.3655 -0.0318   0.0000  0.0000   5.0295  0.0352 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339403291180883584 0.91080223 167.354831 -58.663478 2.1112 0.0104 12.2377 0.6655  0.8180 0  1.8390 1  -1.9359 -0.0495   0.0000  0.0000   1.8390  0.0392 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339403497339360768 0.79983805 167.345894 -58.640000 2.0990 0.0314 15.9182 1.6731  0.9830 0  7.8339 1 -14.8425 -0.0232   0.0000  0.0000   7.8339  0.0527 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339403634778261888 0.79360739 167.281350 -58.640743 2.0923 0.0139 11.7935 0.6084  0.9230 0  5.7239 1   5.7239  0.0795   0.0000  0.0000  -0.2136 -0.0072 0 0 1 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5339403664805262592 0.89844938 167.278620 -58.621483 2.1224 0.0105 11.9853 0.6252  0.7710 0  6.2117 1   6.2117  0.3092   0.0000  0.0000  -8.4210 -0.0330 0 0 0 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339403772217272192 0.88517615 167.281473 -58.615408 2.1047 0.0342 16.0279 1.6980  0.9760 0  8.4692 1  -6.2353 -0.3084   0.0000  0.0000   8.4692  0.2312 0 0 0 1 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339404047095296384 0.67292396 167.357556 -58.588431 2.1185 0.0203 14.8259 1.2664  1.0340 0  3.1894 2   3.1803  0.5005   0.0000  0.0000   3.1985  0.6800 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339405112247752192 0.70520283 168.221483 -58.813927 2.0904 0.0099 11.9765 0.6169  0.7500 0  4.2109 2   4.0108  0.0607   0.0000  0.0000   4.4109  0.0474 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340143842273636224 0.66709080 167.157671 -58.852354 2.1052 0.0310 12.8713 0.9422  1.9390 1  6.2591 1   5.2744  0.2733   0.0000  0.0000   6.2591  0.2196 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339398652616303744 0.31802973 167.679022 -58.729337 2.0423 0.0172 14.5491 1.3287  1.0540 0  9.6937 1   8.2467  0.3186   0.0000  0.0000   9.6937  0.0558 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339400061365188224 0.68549415 167.395917 -58.800628 2.1180 0.0151 13.9166 0.9837  0.8760 0  7.7156 1   7.7156  0.1197   0.0000  0.0000   6.1881  0.1071 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339400095724962048 0.72696832 167.400594 -58.784756 2.0984 0.0165 14.3048 1.0890  0.9160 0  6.8444 1   6.8444  0.0694   0.0000  0.0000  -2.5073 -0.0095 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339400228817667200 0.67014962 167.418266 -58.759271 2.1383 0.0106 11.9612 0.6220  0.8590 0  0.8610 1  -0.4228 -0.0797   0.0000  0.0000   0.8610  0.0411 0 0 0 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5339401126517113472 0.66922585 167.329148 -58.760010 2.1360 0.0300 15.7374 1.5978  1.0280 0  0.4109 2   0.4109  0.0792   0.0000  0.0000   0.4109  0.0382 0 0 0 0 0 0 0 0 0 0 0 0 0 0 12.9535999298095703  3 
5339401538834064000 0.59546531 167.290762 -58.708392 2.0835 0.0159 14.2669 1.2134  1.0010 0  0.8676 2   0.8676  0.2033   0.0000  0.0000   0.8676  0.1990 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339401641913283072 0.58690175 167.350799 -58.727581 2.0771 0.0152 14.1378 1.0340  0.9200 0  9.1735 1   9.1735  0.1065   0.0000  0.0000   3.5783  0.0550 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.3962001800537109  3 
5339401878083600256 0.72807084 167.332613 -58.673940 2.0799 0.0153 14.1363 1.2114  0.9580 0  8.6483 1  -4.2061 -0.0473   0.0000  0.0000   8.6483  0.1363 1 0 0 0 0 0 0 0 0 0 0 0 0 0  8.2312002182006836  2 
5339406864594420736 0.66077508 168.182150 -58.788838 2.0870 0.0263 14.7561 1.3547  1.5700 1  9.2784 2   9.6752  0.1340   0.0000  0.0000   8.8816  0.0457 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339419646417503232 0.59611716 167.906462 -58.482799 2.0995 0.0111 12.0966 0.6379  0.7980 0  9.3141 1  -4.0568 -0.0180   0.0000  0.0000   9.3141  0.0418 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339422120319189504 0.46994378 167.756877 -58.691838 2.0217 0.0603 14.0135 1.1399  4.3050 1  2.7759 2   2.7733  0.5531   0.0000  0.0000   2.7785  0.4880 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339423425989207936 0.66307701 167.529717 -58.633923 2.0976 0.0232 14.6434 1.1907  1.3030 0  8.1542 2   7.7745  0.1838   0.0000  0.0000   8.5339  0.0899 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339423666507499648 0.49821690 167.640593 -58.611699 2.0802 0.0172 14.3977 1.1342  0.9330 0  7.9843 1   3.7383  0.1000   0.0000  0.0000   7.9843  0.0870 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339425040897246592 0.55527228 167.742635 -58.542210 2.0651 0.0307 15.5960 1.5125  1.0030 0 13.6770 1 -21.9614 -0.1488   0.0000  0.0000  13.6770  0.1553 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339426002969978624 0.52671237 167.699609 -58.500969 1.9977 0.0150 13.7831 0.9623  1.0440 0  4.5689 2   4.5732  0.2102   0.0000  0.0000   4.5646  0.2848 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339409540305899392 0.55807114 167.955709 -58.723723 2.1669 0.0340 13.0903 0.8423  2.9610 1  5.1718 2   5.0391  0.2779   0.0000  0.0000   5.3046  0.2872 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339409544653815040 0.57314895 167.957400 -58.719686 2.1506 0.0151 14.0961 1.0306  0.9440 0  7.5847 1   7.5847  0.2071   0.0000  0.0000  -5.3046 -0.2872 0 0 0 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339411709317404928 0.49520016 168.024264 -58.627384 2.0601 0.0111 12.7253 0.7557  0.8270 0  3.8209 2   3.8100  0.0750   0.0000  0.0000   3.8318  0.1439 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339413766551379840 0.47066288 168.293519 -58.661507 2.1359 0.0185 12.3822 0.6918  1.4140 1  1.5133 2   1.5032  0.1159   0.0000  0.0000   1.5234  0.1010 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339414355017952256 0.58083147 168.129754 -58.653529 2.0771 0.0182 14.5410 1.1416  1.0670 0  1.2370 2   1.2358  0.7835   0.0000  0.0000   1.2382  0.7583 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339414939133538560 0.47854059 168.151708 -58.602378 2.1273 0.0310 15.7947 1.5989  0.9510 0  2.3039 2   2.2973  0.1785   0.0000  0.0000   2.3105  0.3304 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339415420169895424 0.57736662 168.299154 -58.610036 2.0738 0.0260 15.3796 1.4193  1.0220 0  8.6647 1  -0.1517 -0.0588   0.0000  0.0000   8.6647  0.0669 0 0 0 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5340144018408744192 0.71814531 167.121537 -58.827297 2.0950 0.0137 13.2834 0.8493  0.8940 0  5.6054 1   5.6054  0.2764   0.0000  0.0000   1.6501  0.0640 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5350913253761291904 0.29403566 161.875733 -58.356689 1.9926 0.0113 13.1502 0.8209  0.9560 0  4.8297 2   4.4616  0.1709   5.0775  0.6100   4.5820  0.1052 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5350901777607106304 0.32718941 162.663296 -58.060692 1.9947 0.0473 16.0325 1.7320  1.3700 0  6.0484 1  -3.2910 -0.0813  -6.0600 -0.0256   6.0484  0.0749 0 1 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5350880749446806912 0.42706412 162.732949 -58.296095 2.0829 0.0187 14.5238 1.1597  1.0040 0  8.6647 3   8.6647  0.1859   8.2939  0.3050   9.0694  0.0624 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5350914211499380992 0.28283941 161.793757 -58.405422 2.1383 0.0130 13.8580 1.0246  1.0670 0  7.0560 2  10.4998  0.0817   7.0157  0.0593   7.0962  0.2206 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340575847267765120 0.32356310 165.581181 -57.090611 2.0397 0.0110 12.5295 0.7191  0.9300 0  3.4251 3   3.2910  0.3702   3.4251  0.5838   3.5511  0.2406 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5351198817543356672 0.28559841 160.164315 -57.462093 2.1439 0.0155 13.9676 1.0322  1.0990 0  7.0963 2  -0.1129 -0.0116   7.1233  0.2573   7.0693  0.0729 1 0 0 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5351044336173245952 0.34476101 163.103198 -57.223460 2.1108 0.0256 15.6273 1.5210  1.0170 0 12.2952 1  12.2952  0.3431  -8.2624 -0.0918   5.3147  0.0542 0 0 0 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5350981797110207232 0.51316140 163.155355 -58.030907 2.0619 0.0184 14.4148 1.1239  0.9560 0  7.7598 1   7.7598  0.1300  -7.8190 -0.0389  -2.0889 -0.0113 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5350980323971179264 0.45074820 163.191022 -58.122565 2.0824 0.0123 13.2003 0.8401  0.9230 0  5.7786 3   5.7786  0.2107   5.8560  0.2168   5.7676  0.2185 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340152333466180352 0.54112131 167.160051 -58.697062 2.0528 0.0276 15.5482 1.4976  0.9540 0  1.2849 2   1.2837  0.3498   0.0000  0.0000   1.2862  0.2637 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340433842790180992 0.56847051 165.364592 -57.922846 2.0262 0.0499 16.7677 1.9904  0.9520 0  1.7771 1  -0.3617 -0.0129   1.7771  0.0800  -1.7873 -0.0224 1 0 1 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5340429238584644352 0.83987251 165.110512 -58.036371 2.0880 0.0180 14.4198 1.1229  1.0100 0  7.5415 3   7.5847  0.1094   7.4844  0.3208   7.5415  0.1729 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340428654469245440 0.54511826 165.267327 -57.953018 2.0927 0.0137 13.5504 0.9006  0.9820 0  6.6208 2  -3.0557 -0.1667   6.5390  0.0816   6.7027  0.0769 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340434388219763072 0.32060835 165.383985 -57.866914 2.0042 0.0243 13.1517 0.8714  2.1730 1  6.2472 1   5.5312  0.2867   6.2472  0.2059   2.9585  0.1665 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340425974409513984 0.69034905 165.234812 -58.070678 2.0955 0.0300 13.6505 1.0136  2.5390 1  6.0140 3   6.1062  0.4269   5.9912  0.4703   6.0140  0.2639 0 0 0 0 0 0 0 0 1 0 0 0 0 0 -1.0000000000000000 -1 
5339398549537094528 0.56075350 167.705703 -58.735501 2.0922 0.0106 12.7383 0.7478  0.9040 0  3.8909 2   3.9427  0.2357   0.0000  0.0000   3.8391  0.1911 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340457551010778752 0.35491763 164.622406 -57.528327 1.9880 0.0264 15.4439 1.4469  1.0490 0 10.8758 2  -5.6697 -0.0465  10.8448  0.0450  10.9068  0.0453 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340447861563930496 0.48861493 164.590555 -57.807450 2.0629 0.0145 12.6096 0.8676  1.2070 0  5.9007 3   5.9458  0.5012   5.9007  0.3384   5.5629  0.4902 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340152230387020288 0.57665785 167.224102 -58.688626 2.0496 0.0298 15.8077 1.5922  0.9400 0  1.6375 2   1.6375  0.1270   0.0000  0.0000   1.6375  0.1098 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10.7061004638671875  3 
5340146973346422400 0.82466899 167.017029 -58.726611 2.0703 0.0170 14.2644 1.0706  0.9410 0  7.7606 2   7.6426  0.1527   0.0000  0.0000   7.8787  0.0843 0 0 0 0 0 0 0 0 0 0 0 0 0 0  7.7073998451232910  1 
5340147660540842880 0.37748550 166.913606 -58.815835 1.8877 0.0509 13.1439 0.8628  4.1820 1  4.9160 1   4.9160  0.3812   0.0000  0.0000   4.4616  0.3613 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340147901059140480 0.77569968 166.884764 -58.759491 2.0685 0.0305 15.6465 1.7480  0.9860 0  6.3914 1  -6.2830 -0.0271   3.3606  0.1711   6.3914  0.1802 1 0 0 0 0 0 0 0 0 0 0 0 0 0  6.4718999862670898  1 
5340145805115223296 0.36441365 167.080818 -58.783341 1.7930 0.1158 13.2125 0.8826  4.7900 1  4.3526 2   4.3526  0.5991   0.0000  0.0000   4.3526  0.4097 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340144052768546688 0.34706996 167.130221 -58.807633 2.0904 0.0150 12.8641 0.7754  0.9810 0  3.9729 2   3.9804  0.2359   0.0000  0.0000   3.9653  0.1761 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340144224567188352 0.66044137 167.100379 -58.815963 2.1245 0.0261 14.7023 1.4463  1.2980 0  2.4000 2   2.4000  0.4395   0.0000  0.0000   2.4000  0.2699 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340145427158100864 0.81811999 166.968806 -58.744457 2.0794 0.0219 14.9179 1.2738  0.9850 0  5.7512 2   5.7239  0.2605  -0.2160 -0.0100   5.7786  0.3973 0 1 0 0 0 0 0 0 0 0 0 0 1 0  5.4397997856140137  3 
5340150649838613760 0.58139980 166.938987 -58.625047 2.1038 0.0323 15.6832 1.5387  1.0300 0 13.7031 2  13.6510  0.4023 -19.1145 -0.1350  13.7552  0.0642 0 0 0 0 0 0 0 0 1 0 0 0 0 0 11.1415004730224609  3 
5340150993435826944 0.62762438 166.823032 -58.652806 2.0090 0.0322 15.2598 1.3922  1.4450 1  9.9742 1 -24.4295 -0.1976 -29.0455 -0.1302   9.9742  0.0362 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340151027795531136 0.67908603 166.787792 -58.653137 2.1451 0.0170 13.9617 1.0167  1.2460 0  7.0498 2   6.9493  0.3099   7.1504  0.3818  -5.6482 -0.0462 0 0 0 0 0 1 0 0 0 0 0 0 0 0  7.0904998779296875  1 
5340151027795537280 0.77354676 166.801475 -58.655202 2.1155 0.0184 12.8534 0.8091  3.8570 1  5.3313 2 -23.0747 -0.3903   5.0679  0.1714   5.5947  0.1837 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340151440112463360 0.93936245 166.747721 -58.612439 2.0886 0.0270 15.4099 1.4659  0.9450 0 10.8654 2  10.8861  0.0681  -0.2487 -0.0219  10.8448  0.0431 0 1 0 0 1 0 0 0 0 0 0 0 1 0  9.8212003707885742  1 
5340151474472251008 0.86231302 166.750160 -58.595003 2.1096 0.0202 14.6288 1.1798  1.0110 0  5.9411 2   6.0484  0.4668   2.9585  0.2943   5.8338  0.1507 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340151577551470720 0.75908375 166.820008 -58.617815 2.1399 0.0469 16.4880 1.8577  1.0390 0 13.8603 1  13.8603  0.1397  10.2239  0.3819 -16.1688 -0.0286 0 0 1 0 0 0 0 0 0 0 0 0 0 0 12.8682003021240234  3 
5340151710653710208 0.81198763 166.839317 -58.592612 2.0583 0.0226 12.3887 0.7135  1.5880 1  1.8601 3   1.8601  0.3126   1.8285  0.1990   1.8636  0.2156 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340151852429410688 0.74365236 166.772924 -58.587741 2.0978 0.0263 14.8993 1.2719  1.0010 0  5.4579 2 -22.9434 -0.2299   5.2245  0.2202   5.6913  0.0756 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.4990000724792480  1 
5340151951168504448 0.89608149 166.803103 -58.568555 2.0637 0.0173 14.0712 1.0204  0.9580 0  7.2466 2   7.3155  0.5116   3.6959  0.0834   7.1777  0.1177 0 0 0 0 0 0 0 0 1 0 0 0 0 0  7.4053001403808594  1 
5340150374960612096 0.91065984 166.872224 -58.642503 2.1208 0.0207 14.6249 1.1889  0.9190 0  8.3097 3   8.2154  0.1815   8.3097  0.3754   8.3097  0.1663 0 0 0 0 0 0 0 0 0 0 0 0 0 0  8.2882003784179688  1 
5340143949689261696 0.80360116 167.168220 -58.845248 2.0722 0.0361 13.3250 0.9657  2.7650 1 10.0424 2   9.8610  0.2263   0.0000  0.0000  10.2239  0.0467 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340149034930385664 0.55219209 166.735877 -58.750358 2.1218 0.0151 12.8030 0.7599  0.9340 0  4.2141 1   4.2141  0.2618  -0.3549 -0.0942  -0.3772 -0.0878 0 0 0 0 1 1 0 0 0 0 0 0 1 1  4.9461998939514160  3 
5340149275448709760 0.75705373 166.711823 -58.685028 2.0652 0.0293 15.2668 1.4198  1.0990 0  4.7991 2   5.6913  0.2593   4.6257  0.3229   4.9724  0.3054 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340149515966949888 0.59782031 166.782885 -58.685199 2.0657 0.0141 11.5933 0.6029  0.7950 0  8.6253 2   8.7976  0.1123   8.4531  0.1888  -7.3573 -0.0218 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340149825204648320 0.47148671 166.726988 -58.646128 2.2082 0.0396 13.7256 0.9718  2.8030 1  5.6589 1   5.6589  0.0952  -8.0300 -0.0432  -0.1298 -0.0212 0 1 1 0 1 0 0 0 0 0 0 0 0 1  6.7505998611450195  3 
5340149928283894528 0.93657880 166.915837 -58.701513 2.0898 0.0124 12.7959 0.7683  0.8910 0  4.0186 2   3.9804  0.2046   4.8418  0.0882   4.0568  0.1398 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340149962643636608 0.35601327 166.907859 -58.697190 2.0725 0.0163 14.1337 1.0603  1.0130 0  1.7670 3   1.7670  0.1221   1.7636  0.2163   1.7704  0.1400 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339396586707695488 0.64841871 167.637241 -58.802709 2.0705 0.0404 16.3950 1.8309  0.9490 0  1.1919 2   1.1919  0.1884   0.0000  0.0000   1.1919  0.1033 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338915417233069440 0.52237546 165.051940 -58.346425 2.0363 0.0426 16.4322 1.8530  1.0140 0  0.6303 3   0.6315  0.2901   0.6291  0.4911   0.6303  0.3751 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338915760830527360 0.82104213 165.108052 -58.314429 2.0908 0.0156 14.0888 1.0290  0.9410 0  6.8574 1  -3.2785 -0.0824  -5.8560 -0.0170   6.8574  0.0366 0 1 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338918440890044288 0.67907253 164.984772 -58.322653 2.0915 0.0189 14.6217 1.1707  0.9440 0  8.9836 2   9.0007  0.0584   7.9843  0.0484   8.9665  0.1583 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338917891134380288 0.69631741 164.852490 -58.315498 2.0960 0.0172 14.1894 1.0593  1.0100 0  7.9843 3   7.8488  0.3844   8.1998  0.2083   7.9843  0.1173 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338897309649705344 0.55431035 164.540039 -58.546187 2.0762 0.0316 15.7447 1.5822  1.0500 0  0.1766 3   0.1766  0.1609   0.1766  0.1009   0.1766  0.2153 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338899405561966464 0.51622095 164.335189 -58.529131 2.0504 0.0291 15.0275 1.3562  1.2050 0 10.0504 3  10.0504  0.1168  10.7626  0.0455   9.9742  0.1842 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338901157941076864 0.58999048 164.280102 -58.492967 2.0638 0.0545 16.8647 2.0214  0.9800 0  0.5770 2   0.5775  0.0735  -0.2885 -0.0207   0.5764  0.0904 0 1 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338903425683230208 0.29209247 164.592704 -58.480847 1.8683 0.0794 14.6155 1.2497  4.1640 1  8.4050 3   8.4050  0.1880   8.3572  0.1493   8.7143  0.2024 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338910572509189632 0.45966346 164.436131 -58.244719 2.1245 0.0213 14.9375 1.2844  0.8730 0 12.8694 1   7.7156  0.2205 -18.8617 -0.4347  12.8694  0.0575 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338937407466549248 0.62887928 164.388012 -58.055068 2.0934 0.0161 14.2086 1.0621  0.9730 0  8.0759 3   8.0759  0.2075   8.1998  0.1553   7.8937  0.1007 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338937471856775424 0.53319523 164.375515 -58.052519 2.1111 0.0121 12.1496 0.6527  0.9330 0  1.1216 2 -24.1065 -0.1350   1.1109  0.1406   1.1323  0.0579 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338944343807818368 0.55517443 164.489753 -57.940235 2.0679 0.0174 13.1272 1.0991  1.4720 1  9.7306 1 -23.9693 -0.6052   8.1531  0.3268   9.7306  0.1138 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338949948772213504 0.51535100 164.149978 -58.347678 2.1162 0.0148 14.1147 1.0377  0.9760 0  6.5399 2 -19.5186 -0.3996   6.6519  0.3584   6.4280  0.1438 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338950876485135744 0.43892495 164.061279 -58.327666 2.0162 0.0222 14.7778 1.2492  1.1760 0  8.7494 2  -3.4121 -0.0463   8.5664  0.2069   8.9324  0.1560 1 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338952525752328576 0.50815870 163.799692 -58.375232 2.0957 0.0280 15.5949 1.5196  0.9900 0  8.4210 1   8.4210  0.0897  -0.2140 -0.0071  -5.4374 -0.0117 0 1 1 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338956614561922432 0.60354490 164.166357 -58.265301 2.0615 0.0152 14.2639 1.0672  1.0090 0  5.6697 3   5.6697  0.8462   5.6267  0.5606   5.6697  0.6881 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338934589967969792 0.44411095 164.525289 -58.152708 2.0099 0.0406 16.2186 1.7634  0.9490 0 11.6133 1  11.6133  0.0932  -0.4484 -0.0142  -9.4031 -0.0066 0 1 1 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338923384367443584 0.53480282 165.329509 -58.180992 2.0461 0.0456 16.6445 1.9592  1.0680 0  4.7280 2   4.7325  0.0854  -4.7056 -0.0426   4.7235  0.0430 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338926137471780864 0.53903380 164.937858 -58.185596 2.1454 0.0154 13.8070 0.9639  0.9650 0  6.9758 3   6.8184  0.4318   7.1097  0.2858   6.9758  0.2857 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338931841189188480 0.68176758 164.747829 -58.187586 2.0881 0.0156 13.6917 0.9409  0.9410 0  6.4648 3   6.4036  0.6643   6.6140  0.5653   6.4648  0.2507 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338808695900990464 0.39037264 163.760965 -59.144470 2.1116 0.0160 13.0782 0.9985  1.5380 1  5.1652 3   5.1652  0.4823   5.5947  0.2128   4.9441  0.2844 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338829208665831680 0.44275803 163.040000 -58.900649 2.0762 0.0144 13.7752 0.9812  0.8930 0  5.5637 2   5.4685  0.1619  -0.2336 -0.2021   5.6589  0.3006 0 0 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338835835754590720 0.44207449 163.417873 -58.700463 2.1145 0.0256 15.5333 1.4978  0.8720 0 11.4379 1  11.4379  0.0552  -8.5339 -0.0357  -1.1807 -0.0058 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338850820936121216 0.34401498 164.045127 -58.666889 2.1827 0.0360 14.0190 1.0491  2.5220 1  7.0642 2  -3.4513 -0.1609   7.2187  0.5800   6.9098  0.1538 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338806221994713088 0.52260316 164.129542 -58.553132 2.0849 0.0173 14.4048 1.1056  0.9900 0  8.0300 3   7.8787  0.3036   8.0300  0.2261   8.0759  0.1439 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338783613285749504 0.70104432 164.793476 -58.903040 2.1436 0.0151 13.7876 0.9734  1.0460 0  5.7676 3   5.8895  0.2019   5.7676  0.4411   5.5947  0.6247 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338791447306678528 0.48317099 164.426810 -58.932904 2.0373 0.0202 14.9119 1.2606  0.9840 0  7.9238 1 -12.3891 -0.0264   7.9238  0.0782 -11.9949 -0.0198 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338805770981592448 0.52521656 164.157651 -58.601970 2.1368 0.0397 16.3231 1.8352  1.0270 0  7.3434 3   7.4844  0.1814   7.3434  0.0665   7.2877  0.0462 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338887650235390208 0.74342054 165.127177 -58.609340 2.1028 0.0121 12.1392 0.6523  0.8700 0  1.3604 2   1.3669  0.0878  -6.2472 -0.0584   1.3539  0.1671 0 0 0 0 1 0 0 1 0 0 0 0 0 0 -1.0000000000000000 -1 
5338887792002375424 0.63889988 165.148115 -58.592736 2.0943 0.0547 16.4101 1.8260  1.2530 0  9.8423 1  -6.6014 -0.0374   9.8423  0.0744  -8.6812 -0.0126 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338888131271955840 0.60599787 165.063037 -58.549880 2.1341 0.0589 16.7214 2.1008  1.1230 0  5.5735 1   5.5735  0.0778  -5.5735 -0.0368  -5.6913 -0.0253 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338888440509600128 0.65066395 165.095429 -58.550331 2.0853 0.0563 16.8575 2.3605  1.0140 0 10.9068 1  10.9068  0.0802  -5.3046 -0.0249 -11.8363 -0.0227 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338889200751640960 0.36758225 164.941631 -58.521555 2.1923 0.0154 13.7895 0.9946  0.9430 0  6.7796 3   6.7796  0.5842   7.0291  0.4360   6.6392  0.2964 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338889406910197120 0.58620679 165.050433 -58.509270 2.1114 0.0307 15.6612 1.5782  1.0510 0 11.5912 1  -3.2290 -0.0449  11.5912  0.0761  -5.5523 -0.0146 1 0 1 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338890197183928704 0.61881470 164.771806 -58.574518 2.1182 0.0305 15.6894 1.5802  0.9600 0  2.6294 1   2.6294  0.0732  -7.1233 -0.0332  -2.2369 -0.0120 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338892941635093888 0.41991202 164.852505 -58.431452 1.9421 0.0809 12.4342 0.7551  6.3650 1  2.2973 3   2.2973  0.5365   2.2929  0.7161   2.3503  0.2095 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338887512796656000 0.70267841 164.958593 -58.562594 2.0813 0.0504 16.3280 1.8176  0.9790 0  5.3859 1   5.3859  0.2219  -0.1665 -0.0812  -0.1665 -0.0847 0 0 0 0 1 1 0 0 0 0 0 0 1 1 -1.0000000000000000 -1 
5338958469987922176 0.52325698 164.172978 -58.189836 2.0446 0.0190 14.7153 1.2056  1.0510 0  9.0522 3   9.0522  0.5782   9.2788  0.1370   8.9665  0.1632 0 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5338877376673656320 0.71579319 164.983540 -58.814881 2.1111 0.0334 15.0419 1.2344  1.2970 0  2.7159 2   4.6082  0.1193   2.7107  0.1892   2.7210  0.1090 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338878441825570176 0.54484105 164.918934 -58.772085 2.0441 0.0384 16.0539 1.7018  0.9830 0  2.0186 1  -2.4230 -0.0270  -2.1658 -0.0299   2.0186  0.0333 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338879786183149440 0.73282907 165.018750 -58.716472 2.0735 0.0234 14.9855 1.2886  0.9870 0  4.3942 3   4.3775  0.8315   4.4109  0.7579   4.3942  0.7586 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338884390388000000 0.46613269 164.685734 -58.664633 2.1322 0.0284 15.2325 1.4154  1.0050 0 10.2044 1  -9.4569 -0.0367  10.2044  0.1331  -9.9742 -0.0129 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338884424747751552 0.60624734 164.688608 -58.655726 2.1377 0.0164 14.0177 1.0191  0.8970 0  6.9891 3   7.2877  0.2346   6.9229  0.1925   6.9891  0.0801 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338959672578710528 0.31877199 164.176586 -58.142847 2.0254 0.0290 12.5531 0.8036  2.5840 1  3.1803 3   3.2537  0.2031   3.1803  0.3526   3.1803  0.1767 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339382125580376704 0.30245427 167.999054 -58.886075 1.8002 0.0600 16.9290 2.1258  1.1180 0  0.1550 2   0.1549  0.2517   0.0000  0.0000   0.1552  0.4691 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339383152027861504 0.75235480 167.886642 -58.909938 2.0859 0.0124 13.4784 0.9078  0.9480 0  5.6969 2   5.7348  0.4580   0.0000  0.0000   5.6589  0.1002 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339384217179847296 0.44757251 167.814277 -58.868449 2.1139 0.0234 15.1543 1.3975  1.1170 0 10.2142 2  10.2433  0.0707   0.0000  0.0000  10.1851  0.0647 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5339385595914009088 0.56561111 167.912163 -58.802139 2.0234 0.0505 16.8936 2.0479  0.9740 0  3.5242 1   3.5242  0.0824   0.0000  0.0000  -3.4909 -0.0168 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339387966736394240 0.64382462 167.444009 -59.041285 2.0856 0.0131 13.3198 1.0254  0.8850 0  6.9101 2   6.9758  0.1480   0.0000  0.0000   6.8444  0.1907 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5339384771253636608 0.49938106 167.958261 -58.874085 2.0261 0.0336 16.0541 1.7141  1.0200 0  5.5788 2   5.5629  0.1386   0.0000  0.0000   5.5947  0.0677 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339369584275232640 0.66395441 167.987561 -59.238062 2.1239 0.0152 13.8383 1.1660  1.1080 0  6.7796 3   6.7796  0.7124   7.0827  0.6190   6.5018  0.2766 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339374257199291392 0.47227640 167.823464 -59.118050 1.9877 0.0137 13.1930 0.8274  1.2020 0  6.5390 1   6.5390  0.1496   0.0000  0.0000   5.7896  0.6073 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339376456222673792 0.70563680 167.843130 -59.023937 2.1114 0.0191 14.6298 1.4396  0.9520 0  8.1531 1  -7.7156 -0.0479   0.0000  0.0000   8.1531  0.0955 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339376628021361152 0.60785713 167.825812 -59.022653 2.1456 0.0271 15.4817 1.4966  1.0180 0 11.1374 1  -9.8986 -0.0161   0.0000  0.0000  11.1374  0.0503 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339388305988490880 0.65798268 167.440078 -59.006897 2.0327 0.0243 15.1795 1.3923  0.9580 0  3.2941 2   3.2910  0.2208   0.0000  0.0000   3.2973  0.1935 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339394151489779456 0.71646022 167.404339 -58.825408 2.1050 0.0195 14.6645 1.1845  0.9350 0  6.8184 1   6.8184  0.3720   0.0000  0.0000  -0.1726 -0.4428 0 0 0 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5339394323288436608 0.67499023 167.338907 -58.816752 2.0400 0.0396 16.2776 1.7752  0.9710 0 10.5799 1  10.5799  0.1336   0.0000  0.0000 -10.3609 -0.0206 0 0 1 0 0 0 0 0 0 0 0 0 0 0 10.0044002532958984  3 
5339394426367694080 0.89196381 167.330005 -58.796377 2.0905 0.0130 13.3608 0.8659  1.0440 0  9.7677 1 -20.8621 -0.4019   0.0000  0.0000   9.7677  0.1865 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339395319720845696 0.73809256 167.235590 -58.782336 2.0557 0.0405 13.2898 1.0335  3.3220 1  7.1182 2   6.9625  0.1959  -1.1046 -0.0118   7.2739  0.1500 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339395457159862144 0.51546216 167.267902 -58.766115 1.9396 0.0935 16.1581 2.1662  2.9540 1  0.6255 1   0.6255  0.1070  -0.1271 -0.0110  -0.3673 -0.0146 0 1 1 0 0 1 0 0 0 0 0 0 1 1 -1.0000000000000000 -1 
5339395697678412416 0.68844167 167.649688 -58.889940 2.0740 0.0195 14.6581 1.1818  0.9760 0  8.7976 1  -0.3083 -0.0457   0.0000  0.0000   8.7976  0.0449 1 0 0 1 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5339396041275855360 0.77325899 167.632852 -58.855460 2.0937 0.0136 13.6524 0.9247  0.8910 0  5.7784 2   6.0255  0.1986   0.0000  0.0000   5.5312  0.1476 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339396075635581056 0.62394432 167.591988 -58.846153 2.0617 0.0312 15.7159 1.5760  0.9820 0 10.2824 1  -0.4579 -0.0370   0.0000  0.0000  10.2824  0.0387 1 0 0 1 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5339388894449565952 0.82773670 167.462412 -58.946249 2.0705 0.0160 13.9570 1.0014  0.9970 0  9.0522 1   9.0522  0.0928   0.0000  0.0000   4.1981  0.0353 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339389268061191040 0.57347734 167.582813 -58.982984 2.1177 0.0204 12.6733 0.7442  1.4520 1  2.8593 2   2.9028  0.2547   0.0000  0.0000   2.8158  0.1857 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339389650363986816 0.65210422 167.613882 -58.925160 2.1186 0.0132 13.1109 0.8215  0.8350 0  4.4250 2   4.3114  0.3142   0.0000  0.0000   4.5386  0.1262 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339390406278127104 0.76786407 167.452546 -58.913346 2.0720 0.0132 13.3125 0.8673  0.9060 0  5.6644 2   5.6267  0.7179   0.0000  0.0000   5.7021  0.5343 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339391162192548352 0.66792926 167.458672 -58.841070 2.0539 0.0452 16.5481 1.9091  0.9990 0  7.3457 2   6.9758  0.3697   0.0000  0.0000   7.7156  0.2971 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339391402710307328 0.70214578 167.332230 -58.964380 2.1128 0.0256 15.2504 1.4043  0.9890 0 13.1916 1  11.4597  0.1358   0.0000  0.0000  13.1916  0.0357 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339393116352114432 0.69645748 167.192873 -58.883317 2.0490 0.0135 13.3239 0.8667  0.9120 0  5.2647 2   5.3248  0.2802   0.0000  0.0000   5.2046  0.3106 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339393292496113408 0.78575406 167.230787 -58.851993 2.0623 0.0526 16.7980 1.9922  0.9600 0  2.4742 1  -2.4742 -0.0416   0.0000  0.0000   2.4742  0.0462 1 0 0 0 0 0 0 0 0 0 0 0 0 0 10.3201999664306641  2 
5339397209506999424 0.62870208 167.481209 -58.788146 2.0771 0.0184 14.5544 1.1501  0.9530 0  6.8250 2   6.8704  0.0939   0.0000  0.0000   6.7796  0.0629 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339138686847242240 0.31341905 169.864613 -59.232921 2.2138 0.0228 15.1417 1.4165  0.9720 0 10.2824 1  10.2824  0.1015  -0.1942 -0.0181   0.0000  0.0000 0 1 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5339138824289705472 0.33365829 169.871893 -59.211543 1.9705 0.0426 16.2775 1.8752  1.0270 0  9.2084 1   9.2084  0.3245   5.8672  0.1848   0.0000  0.0000 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339141229469110144 0.31884355 169.651381 -59.388413 2.1994 0.0143 14.0818 1.0741  0.9240 0  7.7303 3   7.7303  0.1822   7.6863  0.3745   7.7893  0.2558 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339156450833949824 0.42036182 169.510347 -59.050345 2.1546 0.0490 16.5979 1.9501  1.0740 0  0.8048 2   0.8040  0.5111   0.8056  0.2256   0.0000  0.0000 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339236337181778816 0.39538868 169.907636 -59.009775 2.0564 0.0348 15.8254 1.6688  1.1750 0 10.1657 3  10.6001  0.2394  10.1657  0.4427  10.0313  0.3940 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339247779004316800 0.46605302 169.609842 -58.988892 2.0575 0.0262 15.4538 1.4653  0.9670 0 11.2011 1  -5.2344 -0.0187 -10.6405 -0.0347  11.2011  0.0364 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339250149826540160 0.37319450 169.664207 -58.861403 2.0535 0.0239 15.3090 1.4184  1.0120 0  9.6202 3   9.5110  0.2257   9.6202  0.0948  10.3806  0.3452 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339151709189961472 0.42055852 169.687984 -59.148534 2.0469 0.0154 13.9350 0.9950  1.0310 0  6.9776 2   6.8184  0.3046   7.1368  0.0786   0.0000  0.0000 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339074124893699328 0.34322622 170.514017 -59.643408 2.0871 0.0302 15.6910 1.5835  0.9920 0 10.4998 1 -23.2952 -0.0741  10.4998  0.1684   2.0418  0.0362 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338964586021818368 0.38724737 163.671526 -58.337828 2.1555 0.0201 14.9327 1.3129  1.0760 0  0.1315 3   0.1315  0.1420   0.1315  0.2088   0.1315  0.1079 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338971045652432768 0.48506275 163.324127 -58.098508 2.1371 0.0106 12.5717 0.7412  0.8370 0  2.8427 3   2.8427  0.2096   2.9585  0.1810   2.7891  0.1571 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338982212568628480 0.40158571 164.293309 -58.135614 2.2224 0.0190 14.3789 1.3603  1.2000 0  2.4813 2   2.4836  0.3206   2.4789  0.6155   3.4186  0.1934 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339001625821678592 0.43459147 163.749841 -57.825100 2.1162 0.0119 12.7922 0.7677  0.9410 0  5.3553 3   5.7239  0.1853   5.3553  0.7343   5.3553  0.4076 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339001660181450880 0.45550737 163.784631 -57.818446 2.0207 0.0166 14.2507 1.0636  1.0390 0  7.2858 2   7.5559  0.1362   7.0157  0.1653  -0.1953 -0.0350 0 0 0 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5339003962284041216 0.44284212 163.747452 -57.733694 2.1425 0.0152 13.6022 0.9307  1.2070 0  6.3189 3   6.5390  0.1365   6.3189  0.1186   6.1763  0.1836 0 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5339063267215202688 0.35925672 170.989163 -59.743800 2.0721 0.0196 14.6624 1.2056  0.9740 0  7.4169 2   7.6426  0.3417   4.0108  0.1451   7.1913  0.1060 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339258190005831552 0.38200830 169.715524 -58.746916 2.0447 0.0260 15.4062 1.4551  0.9950 0  5.1358 1  -3.9804 -0.0345   5.1358  0.0588 -10.0695 -0.0200 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339262927302126720 0.46308845 169.409214 -58.623589 2.0788 0.0315 15.7489 1.5685  0.9550 0  5.0999 2   4.3942  0.0987   5.2744  0.1124   4.9254  0.0690 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339332922430319104 0.35887849 168.275133 -59.048982 2.0956 0.0205 14.4879 1.1772  0.9530 0 10.5906 2   7.9238  0.1866  10.4798  0.0798  10.7014  0.1018 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5339333506546075008 0.38553038 168.296731 -58.992073 2.1409 0.0108 12.4253 0.7113  0.7660 0  2.0496 3   2.0496  0.1101   2.0496  0.3652   2.0071  0.2352 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339338901025823360 0.50707337 168.835655 -59.134051 2.0893 0.0142 12.9062 0.7722  0.8160 0  4.5214 3   4.5214  0.0813   4.5732  0.2449   4.1901  0.1291 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339353744434027520 0.55968029 168.500050 -58.947952 2.1305 0.0119 12.5150 0.7190  0.8910 0  3.1384 2   3.1742  0.4698   3.1026  0.2781   2.4836  0.6016 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339354088031424896 0.52130943 168.656267 -58.989145 2.1016 0.0286 15.5840 1.5304  0.9750 0 10.2044 1 -11.5034 -0.0323  10.2044  0.0882 -11.9267 -0.0158 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339359757388487936 0.56838243 168.316752 -58.800877 2.0553 0.0128 13.6152 0.9082  0.8460 0  6.1881 1   3.8538  0.1852   0.0000  0.0000   6.1881  0.2065 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339330723406870656 0.62862320 168.239016 -59.147212 2.0595 0.0117 12.6946 0.7411  0.7650 0  3.6193 3   3.5851  0.3895   3.6193  0.5748   3.6262  0.3459 0 0 0 0 0 0 0 0 1 0 0 0 0 0 -1.0000000000000000 -1 
5339330242370636928 0.52130943 168.348237 -59.124491 2.0893 0.0194 14.5524 1.2128  0.9380 0  8.7143 1   8.7143  0.2411   7.7745  0.1095  -0.1351 -0.0052 0 0 1 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5339264477838622464 0.33004954 170.310911 -58.846484 2.1380 0.0289 15.6750 1.5717  0.9780 0 10.4998 1 -11.5912 -0.0262   6.3069  0.0484  10.4998  0.0774 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339311413232895616 0.37561218 168.907952 -59.278562 2.0121 0.0165 14.2767 1.0729  0.9110 0  7.0024 3   7.0024  0.4154   6.7796  0.2244   7.1233  0.1405 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5339317181325041152 0.48274994 168.523008 -59.387641 2.1181 0.0229 15.2607 1.3886  0.9600 0  7.3854 3   7.3573  0.1838   7.5129  0.2484   7.3854  0.0637 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339324882251080064 0.35087955 168.217093 -59.159154 2.0691 0.0393 15.8427 1.6547  1.2820 0  3.1742 3   3.1742  0.3764   3.1682  0.0930   3.2045  0.0940 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5339327802829281920 0.46770219 168.564383 -59.155045 2.0950 0.0139 12.9262 0.7739  0.9250 0  4.0458 2   3.9804  0.4546   4.1112  0.1067 -13.8867 -0.0075 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340365913592546944 0.42998568 166.671263 -57.436733 2.0806 0.0183 14.6939 1.1840  0.9060 0  8.5827 3   8.9324  0.1772   8.4050  0.1002   8.5827  0.0914 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340170402347930368 0.54513928 166.765099 -58.455356 2.1248 0.0134 12.3149 0.6989  0.9240 0  7.9995 1  -3.2723 -0.0932   7.9995  0.0740  -9.0007 -0.0264 0 0 1 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340170337970754944 0.79652665 166.786637 -58.464464 2.0749 0.0208 14.6675 1.1728  0.9870 0  2.4554 3   2.4368  0.2644   2.4554  0.5142   2.4554  0.4829 0 0 0 0 0 0 0 0 0 0 0 0 0 0  9.2326002120971680  3 
5340169960013613568 0.62602776 166.693430 -58.488740 2.0513 0.0467 15.8761 1.6373  1.2350 0  9.3674 3   9.3496  0.2992  10.1271  0.4967   9.3674  0.3288 0 0 0 0 0 0 0 0 0 0 0 0 0 0  2.3922998905181885  1 
5340169375897236992 0.65436353 166.348056 -58.408392 2.0310 0.0609 16.1592 1.7261  1.7970 1  1.8601 3   1.8601  0.1305   1.8672  0.2133   1.8495  0.0466 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340169375897232512 0.69494906 166.341040 -58.415819 2.1186 0.0139 12.5754 0.7326  1.0110 0  3.2973 1   1.6344  0.0588   3.2973  0.3103  -3.2723 -0.0333 0 0 0 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340169788214923136 0.90485115 166.757267 -58.507729 2.0665 0.0142 13.6073 0.9169  0.9670 0  5.4893 3   5.4893  0.3852   5.3349  0.3513   5.7676  0.1699 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.6718001365661621  2 
5340170750287782528 0.81849820 166.650350 -58.481763 2.1398 0.0490 16.4485 1.8918  1.0360 0  0.6972 2   0.6985  0.1104   0.6958  0.0633  -0.6972 -0.0243 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340172159037118720 0.70840223 166.746219 -58.398460 2.1420 0.0155 13.6500 0.9405  0.9630 0  6.3611 2   5.4581  0.0805   6.3793  0.1775   6.3430  0.1052 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340172262116357504 0.74357812 166.745681 -58.388166 2.1250 0.0194 14.3403 1.1102  1.0310 0  6.1881 3   6.2117  0.7021   6.1646  0.3218   6.1881  0.2423 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340168688702453376 0.86748391 166.377250 -58.459961 2.1172 0.0514 16.7902 1.9823  1.0110 0  4.8418 1  -0.1646 -0.0059   4.8418  0.1640  -4.6257 -0.1231 1 0 0 0 0 1 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5340167211233683200 0.46282504 166.315497 -58.498956 2.0905 0.0242 15.2552 1.4842  1.1240 0  2.8945 2  -3.0849 -0.0454   2.8918  0.6121   2.8973  0.0358 1 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340167176873943296 0.52301578 166.291366 -58.497176 2.1395 0.0150 12.9468 0.7964  1.0060 0  4.8602 3   4.7506  0.4541   4.9254  0.5788   4.8602  0.1223 0 0 0 0 0 0 0 0 0 0 1 0 0 0  4.8478999137878418  3 
5340166936356024704 0.72031558 166.367284 -58.520451 2.0815 0.0138 13.8028 0.9693  0.9870 0  6.6140 3   6.6140  0.4365   6.5889  0.6810   6.6772  0.4154 0 0 0 0 0 0 0 0 1 1 0 0 0 0  6.4334001541137695  1 
5340166833276551168 0.76210002 166.267418 -58.516824 2.0904 0.0140 13.8808 0.9691  1.0480 0  5.7643 2   5.9232  0.2281   5.6054  0.0579  -5.4789 -0.0198 0 0 1 0 0 0 0 0 0 0 0 0 0 0  6.1728000640869141  3 
5340166352240453376 0.30442756 166.336925 -58.576376 1.9637 0.0558 16.7172 2.2034  1.2010 0  6.9361 1  -6.6266 -0.0392   6.9361  0.1019  -0.4839 -0.0063 1 0 1 0 0 0 0 0 0 0 0 0 0 1  6.8284997940063477  2 
5340166146082040960 0.64670042 166.371367 -58.539455 2.0071 0.0444 14.0123 1.0578  2.3180 1  1.9731 3   1.9919  0.1456   1.9693  0.0943   1.9731  0.2400 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340166111722333184 0.93507227 166.426386 -58.537648 2.0965 0.0230 15.1348 1.3557  1.0050 0  9.8423 3   9.7121  0.1130   9.8610  0.0581   9.8423  0.0974 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10.0984001159667969  3 
5340167245593416960 0.83143107 166.273940 -58.499054 2.0636 0.0112 12.3110 0.6729  0.9780 0  1.7907 3   1.7271  0.3518   1.8112  0.3620   1.7907  0.3088 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340168482544050560 0.74101649 166.425600 -58.415268 2.1191 0.0144 13.7989 0.9695  1.0080 0  8.4692 1   8.4692  0.0939   3.4842  0.1019   7.0157  0.4359 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340168448184315264 0.69172304 166.465717 -58.420007 2.0887 0.0218 14.8754 1.2490  0.9650 0  9.8986 3   9.8986  0.2653   9.0694  0.0772   9.9174  0.0704 0 0 0 0 0 0 0 0 0 0 0 0 0 0  9.8656997680664062  1 
5340168173306731136 0.51237190 166.524884 -58.448297 2.2006 0.0617 16.9649 2.0732  1.0650 0 14.1803 1 -20.0835 -0.5207   7.6281  0.1659  14.1803  0.1390 0 0 0 0 0 0 0 0 0 0 0 0 0 0 13.2806997299194336  1 
5340168138946991488 0.83077163 166.528848 -58.463789 2.0847 0.0515 16.7050 1.9446  1.0170 0  7.4276 3   7.5272  0.1736   6.8574  0.2222   7.4276  0.0455 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340168001508017664 0.87062543 166.507647 -58.479828 2.0971 0.0136 12.5923 0.7203  1.0710 0  8.9155 1 -11.4379 -0.0946   8.9155  0.0508  -6.3914 -0.1079 0 0 0 1 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340167829709257088 0.56199635 166.416748 -58.487896 2.1312 0.0255 13.2599 0.9945  2.1120 1  8.7309 1   7.0827  0.5964   8.7309  0.1051  -9.2611 -0.0229 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340167692270347776 0.32985096 166.475927 -58.485364 2.4301 0.0971 13.1908 0.9333  8.8870 1  4.4959 2   2.7627  0.3430   4.4446  0.4290   4.5472  0.4193 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.6596999168395996  1 
5340167692270339584 0.83724174 166.462022 -58.480023 2.1013 0.0362 16.0426 1.7324  1.0700 0  2.2285 3   2.2540  0.1816   2.2285  0.4898   2.2074  0.1281 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340167623550887680 0.71658218 166.504576 -58.498507 2.0498 0.0210 12.9548 1.0018  2.0310 1  4.1742 1  -6.2235 -0.3277   4.1742  0.1548  -6.1412 -0.2698 0 0 0 1 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340167520471632640 0.45917384 166.453354 -58.514267 2.1346 0.0225 14.9787 1.2932  1.0040 0 10.1464 1  10.1464  0.1156   9.0178  0.1055  -9.7121 -0.0225 0 0 1 0 0 0 0 0 0 0 0 0 0 0  8.9814996719360352  3 
5340167451752169216 0.94552531 166.477591 -58.529507 2.0826 0.0298 15.5154 1.4722  1.0130 0  2.5996 3   2.5996  0.6606   2.5996  0.7224   2.5996  0.2522 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340167383032382592 0.59221796 166.294601 -58.469303 2.1124 0.0348 16.1721 1.7450  1.0370 0  1.7636 2   1.7704  0.1522  -0.2367 -0.1300   1.7569  0.2327 0 0 0 0 1 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5340168688702454784 0.49291961 166.380261 -58.456466 2.0936 0.0360 11.0218 0.6265  2.3430 1  4.5907 1  -0.1646 -0.0059   2.8753  0.1897   4.5907  0.1339 1 0 0 1 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5340172463932227456 0.59614659 166.780178 -58.369783 2.1389 0.0129 12.4173 0.6998  0.9060 0  3.0384 1  -0.1508 -0.0071   3.0384  0.2611  -2.9473 -0.0512 1 0 0 0 0 1 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5340172468274819968 0.84704036 166.772074 -58.363867 2.0952 0.0153 13.6836 0.9334  0.9770 0  6.0484 1  -0.1558 -0.0064   6.0484  0.2253   2.9417  0.1293 1 0 0 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5340180577173417216 0.53361430 167.106334 -58.377990 2.0066 0.0225 14.7745 1.2485  1.1160 0  9.1827 2   9.2788  0.1105  -0.4793 -0.2249   9.0867  0.0625 0 0 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5340180508453947008 0.70116281 167.137455 -58.385692 2.0991 0.0282 15.5496 1.5160  0.9450 0 10.6405 1  10.6405  0.0548 -11.1163 -0.0257 -11.0740 -0.0143 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340179030985147264 0.66017362 167.306233 -58.469556 2.0573 0.0256 15.3896 1.4323  0.9560 0  8.2467 3   8.2467  0.6017   8.5664  0.3115   8.0300  0.2032 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340178378149492864 0.77669860 166.388437 -58.178758 2.0779 0.1158 14.4478 1.3740  7.7350 1  5.7896 3   5.7566  0.8460   5.7896  0.5641   5.9685  0.3962 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340180164856504320 0.51889982 167.168448 -58.426064 2.0684 0.0156 13.8888 0.9775  0.9140 0  7.2964 2  -7.4276 -0.0249   7.4559  0.2021   7.1368  0.0417 1 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5340184665982335232 0.46575448 166.974737 -58.307043 2.0043 0.0227 15.0891 1.3014  0.9610 0  7.5415 1   2.2886  0.0894   7.5415  0.0794   6.6772  0.0746 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340183841348608384 0.66955366 167.023092 -58.326796 2.1082 0.0136 13.5327 0.9045  0.9410 0  5.9571 3   6.1062  0.6754   5.9571  0.4390   5.8783  0.3130 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340183630847194752 0.57807473 167.066592 -58.338842 2.1154 0.0138 12.7914 0.7667  1.0210 0  4.1269 3   4.1269  0.5203   4.0032  0.3786   4.3032  0.0755 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340183016714762240 0.71568019 167.071279 -58.404471 2.0996 0.0132 13.2376 0.8513  0.8570 0  6.0026 1   6.0026  0.1190   5.4374  0.1218  -0.4614 -0.0481 0 0 0 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5340182879275775488 0.44044212 167.051849 -58.413930 2.2360 0.0719 15.5957 1.4990  2.5160 1  1.1507 2  -1.0063 -0.2639   1.1475  0.2382   1.1540  0.2154 0 0 0 1 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340182741837347200 0.49190722 167.188722 -58.281890 2.1374 0.0506 16.8045 2.0083  0.9660 0  0.1873 3   0.1873  0.0732   0.1873  0.0981   0.1873  0.0986 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340182741837192192 0.50147045 167.170143 -58.279028 2.1697 0.0187 14.7262 1.2215  0.9520 0  9.0198 2  -1.6532 -0.0591   8.8311  0.3259   9.2084  0.0578 0 0 0 1 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340174014462713984 0.68660673 166.637850 -58.276578 2.0450 0.0280 15.3193 1.4199  1.0200 0 10.2536 2  -7.4844 -0.0311  10.1464  0.1296  10.3609  0.0399 1 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5340173911383636992 0.70456579 166.661781 -58.290737 2.1343 0.0150 12.9076 0.7875  0.9120 0  4.1822 3   4.3443  0.3448   4.1822  0.1914   4.1190  0.1533 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5340173842663985152 0.75343787 166.604157 -58.299246 2.0998 0.0327 15.4487 1.4455  1.0560 0  1.6881 3   1.6914  0.2228   1.6881  0.3783   1.6722  0.1285 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340173808304412800 0.35445438 166.645598 -58.308626 2.2326 0.0211 13.9313 1.2721  1.3070 0  3.1895 2   3.2229  0.2780   3.1562  0.2657  -1.5976 -0.0281 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340173808304411648 0.73898003 166.640712 -58.301447 2.0660 0.0329 15.6329 1.5253  1.0310 0  7.4844 3   7.6426  0.0881   7.4844  0.2650   7.2462  0.0622 0 0 0 0 0 0 0 0 0 0 0 0 0 0  7.6834001541137695  1 
5340173632163328384 0.70864695 166.708341 -58.309794 2.0880 0.0125 12.3263 0.6719  0.8650 0  2.6395 1  -3.2661 -0.0704  -6.3793 -0.0204   2.6395  0.0890 0 1 0 0 0 0 1 1 0 0 0 0 0 0 -1.0000000000000000 -1 
5340173361627800192 0.39593977 166.626749 -58.337044 2.1812 0.0555 15.4850 1.5615  1.8050 1  3.0499 3   3.1382  0.2378   3.0499  0.6933   3.0441  0.0439 0 0 0 0 0 0 0 0 0 0 0 0 0 0  1.4965000152587891  0 
5340172983670865664 0.72656564 166.694892 -58.384146 2.0485 0.0193 14.3576 1.0975  0.9570 0  8.0300 1  -4.7506 -0.0115 -10.5197 -0.0434   8.0300  0.3792 1 1 0 0 1 0 0 0 0 0 0 0 0 0  8.7033004760742188  0 
5340172949311127936 0.77262327 166.676170 -58.382920 2.0483 0.0234 14.9452 1.2722  0.9280 0  9.4569 3   8.8311  0.2337   9.4569  0.2233   9.6569  0.0361 0 0 0 0 0 0 0 0 0 0 0 0 0 0  9.2870998382568359  3 
5340174181919575296 0.91963696 166.523128 -58.406974 2.0709 0.0322 15.7901 1.6128  0.9800 0  1.3656 2  -0.5634 -0.0630   1.3669  0.3583   1.3643  0.4620 0 0 0 1 0 0 0 0 0 0 0 1 0 0  1.3633999824523926  1 
5340166008643133312 1.00000000 166.453751 -58.547299 2.0679 0.0150 13.7653 0.9385  0.9870 0 11.5912 1  11.5912  0.0648   4.8326  0.0728 -10.7831 -0.0148 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340176625802764672 0.61576025 166.479780 -58.285101 2.0838 0.0182 14.5021 1.1423  0.9880 0  7.7893 3   7.7893  0.2581   7.6863  0.1670   7.9238  0.1030 0 0 0 0 0 0 0 0 0 0 0 0 0 0  7.8962001800537109  2 
5340176312222901888 0.65661656 166.552092 -58.325828 2.0558 0.0244 12.3947 0.7049  1.8840 1  3.5242 3   3.5242  0.2240   3.4776  0.3172   3.8758  0.0380 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340176041687159424 0.75080008 166.364137 -58.313105 2.0618 0.1810 11.9156 0.6525 10.8510 1  8.5747 2  -3.2537 -0.1244   8.6318  0.0648   8.5177  0.0483 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340175354492378496 0.79416975 166.386067 -58.341204 2.0792 0.0160 13.9096 0.9868  0.9290 0  7.3088 2  -3.3734 -0.1296   7.3713  0.3070   7.2462  0.1742 0 0 0 0 0 0 1 0 0 0 0 0 0 0  6.9640002250671387  3 
5340175109632057472 0.80089526 166.464972 -58.314325 2.0892 0.0123 12.7431 0.7465  0.9250 0  3.9653 3   3.9653  0.5318   3.9502  0.3774   3.9956  0.1698 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340174873456055296 0.56516052 166.492213 -58.359330 2.1397 0.0132 12.8678 0.9046  0.8920 0  2.3818 3   2.3818  0.5545   2.3818  0.5048   2.3864  0.3449 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340174701657369344 0.61291239 166.524480 -58.361159 2.0731 0.0135 13.3168 0.8509  0.9870 0  6.7673 2   6.8574  0.1925  -6.1529 -0.0199   6.6772  0.0967 0 1 0 0 0 0 0 0 0 0 0 0 0 0  5.1992001533508301  3 
5340158926195472128 0.79821056 166.969887 -58.508994 2.0543 0.0442 14.3738 1.2035  2.0030 1  5.2444 3   5.2444  0.3786   4.7777  0.1664   5.4064  0.4450 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340158273368372608 0.30128442 166.885944 -58.492655 1.5848 0.0776 15.2996 1.4745  2.8850 1 10.4400 1 -21.1417 -0.5696 -22.8129 -0.7960  10.4400  0.1552 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340158140262144256 0.82949604 166.875393 -58.512970 2.0999 0.0135 13.3530 0.8761  0.9520 0  6.2949 1 -23.0747 -0.3370 -20.9018 -0.3412   6.2949  0.0656 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.6297998428344727  1 
5340157934103590784 0.61625659 166.787439 -58.534917 2.1239 0.0145 13.3805 0.8721  0.9120 0  5.8560 3   5.8560  0.0776   6.0831  0.1172   5.6805  0.0580 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.7007999420166016  1 
5340157693593661056 0.48395416 166.864858 -58.549566 2.2161 0.1392 12.4937 0.6845  7.0020 1  2.2866 2   2.2583  0.1100   2.3149  0.1608   1.3695  0.0908 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340157521786915968 0.33851811 166.919744 -58.501204 1.8998 0.0213 14.6928 1.1335  0.9120 0  4.7415 1  -3.3670 -0.0582   4.7415  0.0526  -5.7457 -0.0828 0 0 0 1 0 1 1 0 0 0 0 0 0 0  8.3381004333496094  3 
5340157109469989248 0.75425014 166.976282 -58.550070 2.0895 0.0617 16.9579 2.1181  0.9540 0 13.3684 1  13.3684  0.0539   3.5175  0.0935  -3.5309 -0.0185 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340159308493488768 0.64714968 167.028595 -58.457731 2.0498 0.0210 14.5534 1.1551  1.0280 0  7.3854 3   7.3294  0.4239   7.4844  0.1982   7.3854  0.3481 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340161129560052352 0.82894941 166.628844 -58.698448 2.0840 0.0135 13.6522 0.9154  0.9150 0  9.7306 1   6.7925  0.1071   9.7306  0.0727  -5.9120 -0.0459 0 0 0 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340161090862579712 0.75241684 166.663929 -58.666153 2.1017 0.0174 14.2466 1.0839  1.1590 0  7.9995 3   7.9995  0.2287   8.7642  0.0764   7.8937  0.0521 0 0 0 0 0 0 0 0 0 0 0 0 0 0  8.0823001861572266  2 
5340161022147218688 0.91065984 166.690528 -58.688769 2.1333 0.0192 14.4027 1.0964  1.0190 0  5.7786 1  -7.5847 -0.1074  -8.1531 -0.1966   5.7786  0.0589 0 0 0 1 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340160957761692800 0.52625984 166.651263 -58.692397 2.0924 0.0155 13.9605 0.9975  0.9050 0  6.5265 1  -0.2496 -0.0718   6.5265  0.1851  -0.2496 -0.0546 0 0 0 0 0 0 0 0 0 0 0 1 0 1  6.9734001159667969  1 
5340160270566250368 0.60502530 166.824769 -58.404386 2.0541 0.0524 16.6304 1.9242  1.0160 0 10.5398 1   2.0810  0.0788  10.5398  0.0964  -4.9254 -0.0206 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340159858208303872 0.75137033 166.897213 -58.457120 2.0680 0.0169 13.2789 0.9405  1.1260 0  5.6920 2   5.7786  0.3318  -5.5418 -0.3075   5.6054  0.2293 0 0 0 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340156555397021440 0.46705267 166.947672 -58.592400 2.2485 0.0176 13.8864 1.0110  1.1750 0  7.3294 3   7.3294  0.1014   7.7598  0.1648   7.0291  0.1486 0 0 0 0 0 0 0 0 0 0 0 0 0 0  8.1478004455566406  1 
5340154184551489792 0.72303105 167.043854 -58.565107 2.0810 0.0138 13.6606 0.9179  0.9390 0  6.7282 3   6.7282  0.3207   6.4036  0.3295   6.7282  0.2857 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340153944033307136 0.71707255 167.089022 -58.576679 2.1022 0.0116 12.3383 0.6775  0.8710 0  2.0496 3   2.1699  0.1391   2.0496  0.1338   1.9693  0.0987 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340153570416813952 0.81768982 167.041663 -58.626216 2.0810 0.0268 15.4621 1.4804  1.0210 0 11.1163 1 -11.9721 -0.0222  -0.3397 -0.0144  11.1163  0.0447 1 1 0 0 1 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5340153364258383616 0.56115975 167.082979 -58.640750 1.9989 0.0434 13.6555 0.9675  2.7960 1  6.8054 3   6.8054  0.3347   6.5018  0.4832   6.9098  0.1464 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340153226819389952 0.32985096 167.059971 -58.653200 2.4257 0.0780 13.2613 0.9258  6.7210 1  5.5418 3   5.5418  0.2936   5.8116  0.1900   5.4064  0.1492 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.4436998367309570  3 
5340152848862460928 0.87396257 167.214839 -58.621088 2.0936 0.0123 13.2805 0.8575  0.9720 0  5.9809 2   5.8672  0.1419   0.0000  0.0000   6.0946  0.1510 0 0 0 0 0 0 0 0 1 0 0 0 0 0  5.8337001800537109  3 
5340161159586164608 0.91547769 166.612205 -58.680833 2.0731 0.0276 14.9038 1.2605  1.1970 0 13.8340 1  13.8340  0.1166 -11.0951 -0.1608   6.7667  0.0906 0 0 0 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340154665587808768 0.56001140 167.211014 -58.576384 2.1543 0.0413 12.7658 0.7702  3.3020 1  3.5870 2  -3.4251 -0.1919   3.4710  0.6590   3.7029  0.2103 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340156490994579200 0.39859157 166.976308 -58.601612 2.1319 0.0190 12.9971 0.8215  1.2500 0  4.6434 3   4.7687  0.3225   4.6434  0.3816   4.5907  0.0942 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340156490994565888 0.89106933 166.981030 -58.608643 2.0910 0.0235 15.0368 1.3445  0.9300 0  4.7102 2   4.6699  0.1503   4.7506  0.1088  -5.6160 -0.0083 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340156422275500672 0.61110439 167.065457 -58.454099 2.1152 0.0361 15.8484 2.0317  1.0610 0  1.8078 1  -1.8147 -0.0502   1.8078  0.2336  -1.8112 -0.0102 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340156284836500736 0.61294672 167.080949 -58.481866 2.0418 0.0287 15.5171 1.4764  0.9590 0  8.4050 3   8.6154  0.1778   8.4050  0.5013   8.1842  0.3217 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340155735080564736 0.76905275 167.052289 -58.527817 2.1072 0.0124 13.1378 0.8294  0.9090 0  5.8338 3   5.8338  0.1825   6.0026  0.1168   5.5523  0.1016 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340155735080557184 0.76534063 167.036297 -58.526491 2.0892 0.0321 15.8155 1.6064  0.9280 0 10.6203 1  -5.7457 -0.0295  -4.2950 -0.0207  10.6203  0.0442 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340155150965067008 0.57762117 167.184113 -58.548445 2.0907 0.0161 14.2464 1.0918  0.9960 0  8.3097 3   8.3097  0.3564   8.1531  0.4165   8.3255  0.3783 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340164737332972928 0.86421083 166.614725 -58.505333 2.0681 0.0553 16.5461 1.8952  1.1250 0  5.5629 1  -1.4918 -0.0500   5.5629  0.0468  -1.4777 -0.0536 1 0 0 1 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340164153217132928 1.00000000 166.605387 -58.576133 2.0789 0.0448 11.2581 0.6108  2.4080 1  2.2608 2  -3.1322 -0.0705   2.2973  0.2422   2.2242  0.0766 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340164118857681536 0.87289673 166.664225 -58.499355 2.0983 0.0555 15.0168 1.3540  2.5470 1  9.5110 1   9.5110  0.1349  -4.6522 -0.0173  -4.8142 -0.0188 0 1 1 0 0 0 0 0 0 0 0 0 0 0 10.1648998260498047  2 
5340164874771895296 0.85932482 166.629062 -58.496176 2.0900 0.0140 13.6122 0.9212  0.8790 0  6.2830 3   6.3793  0.4116   6.0370  0.4542   6.2830  0.3209 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.0672998428344727  1 
5340165836844450048 0.62600681 166.465098 -58.553533 2.0955 0.0176 14.3413 1.0921  0.9860 0  7.7791 2   7.5129  0.1344   8.0453  0.0821  -0.4425 -0.0591 0 0 0 0 0 0 0 0 0 0 0 0 0 1  8.3808002471923828  1 
5340165802484698752 0.97909518 166.459342 -58.577113 2.0972 0.0233 15.0453 1.3323  1.0280 0 12.6653 2  12.0636  0.0551 -10.9276 -0.0324  13.2671  0.1000 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340165458887293312 0.47233549 166.429911 -58.590930 2.0670 0.0434 16.2504 1.7823  0.9420 0  8.2467 1  -1.5090 -0.0399   8.2467  0.0447   1.5061  0.3197 1 0 0 0 0 0 0 0 0 0 0 0 0 0  1.5345000028610229  1 
5340165355808068992 0.56505298 166.416116 -58.597658 2.0750 0.0149 13.8396 0.9015  1.1290 0  6.7410 1  -3.1144 -0.0995   6.7410  0.0686  -6.8184 -0.0360 0 0 0 1 0 1 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340165321409816832 0.50918631 166.407416 -58.611282 1.9482 0.1146 14.9690 1.3421  4.0080 1  7.3573 3   7.3573  0.1177   7.6426  0.5237   7.3155  0.1138 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340165282750363392 0.98019737 166.446051 -58.613556 2.0837 0.0116 12.0494 0.7640  0.7570 0  4.3032 1  -1.7043 -0.0233   1.6817  0.1128   4.3032  0.0341 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340165184009504640 0.55723983 166.555128 -58.477995 2.1799 0.0191 14.1216 1.0549  1.2660 0  1.1242 2   1.1584  0.0951   1.0900  0.1038   7.5847  0.1307 0 0 0 0 0 0 0 0 0 0 0 0 0 0  7.6196999549865723  1 
5340164973530899712 0.69826992 166.577986 -58.506760 2.0686 0.0244 13.8869 1.0061  1.6580 1  6.3914 3   6.3430  0.1597   6.9229  0.0527   6.3914  0.1445 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.4465999603271484  0 
5340163530404139904 0.51756302 166.635653 -58.563915 2.1558 0.0195 13.2093 0.8686  1.5700 1  5.5841 3   5.4789  0.1134   5.5841  0.2731   5.6054  0.0542 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.6157999038696289  2 
5340161885474368896 0.88179472 166.622069 -58.618988 2.1041 0.0140 13.6394 1.0817  0.9460 0  0.8273 3   0.8257  0.6401   0.8273  0.5832   0.8305  0.4745 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340161679315925376 0.67785910 166.625802 -58.636250 2.1024 0.0278 15.4721 1.4613  0.9890 0  5.0152 2 -26.1608 -0.1217   5.0104  0.0850   5.0199  0.0490 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10.4609003067016602  3 
5340161576236740480 0.45101941 166.700942 -58.628194 2.0967 0.0174 14.3534 1.0996  1.0050 0  7.8573 2   3.8538  0.1303   7.9843  0.1565   7.7303  0.1165 0 0 0 0 0 0 0 0 0 0 1 0 0 0  7.5785999298095703  1 
5340161473157492352 0.81303445 166.673729 -58.655529 2.1120 0.0165 14.2079 1.0685  0.9770 0  7.3644 2 -22.2135 -0.2317   7.3294  0.2782   7.3994  0.0470 0 0 0 0 0 0 0 0 0 0 0 0 0 0  7.4126000404357910  3 
5340161335718508800 0.83358288 166.604297 -58.662330 2.1227 0.0117 13.0543 0.8156  0.9270 0  6.3150 2   6.1529  0.0761   9.1040  0.0826   6.4771  0.0737 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.4748997688293457  3 
5340161198279531264 0.42070124 166.582371 -58.679400 1.8673 0.0383 15.0960 1.3597  1.7180 1  4.2149 2  -2.6495 -0.0232   4.1347  0.1151   4.2950  0.1790 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340161193941807360 0.61897722 166.594613 -58.682727 2.1061 0.0127 13.0774 0.8108  0.9010 0  8.7143 1 -28.6070 -0.0943   8.7143  0.1622   4.2302  0.0998 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.3743000030517578  0 
5340163466022376960 0.46237097 166.678525 -58.581407 2.1924 0.0328 15.7913 1.5940  0.9910 0  9.6385 1   8.0759  0.4202   6.2710  0.4101   9.6385  0.2094 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340163259863949696 0.75851813 166.703326 -58.584849 2.0554 0.0684 16.5379 2.1224  1.4360 1  6.1179 1  -8.0606 -0.1847   6.1179  0.3593   4.6345  0.1648 0 0 0 1 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340163122424976512 1.00000000 166.685323 -58.611336 2.1016 0.0377 16.1354 1.7442  1.0170 0  1.3514 2  -0.6775 -0.0458   1.3514  0.0485   1.3514  0.1026 1 0 0 1 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5340162950626468480 0.87174853 166.527589 -58.561564 2.0822 0.0136 13.5212 0.9066  0.9110 0 10.2452 2 -26.2605 -0.1362  10.0504  0.3399  10.4400  0.0794 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340162710108101376 0.89925789 166.570161 -58.588296 2.0723 0.0148 13.7691 0.9439  0.9910 0  6.3430 3   6.4771  0.2938   6.3430  0.2038   5.8895  0.0369 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.6012001037597656  1 
5340162332151270016 1.00000000 166.472000 -58.617952 2.0863 0.0118 12.5742 0.7291  0.8910 0  3.6194 2   3.5987  0.4233   1.7304  0.1125   3.6400  0.4599 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340236136866011008 0.57254758 165.500128 -58.177240 2.0780 0.0363 16.2394 1.7719  0.9300 0  8.7750 2 -17.0856 -0.4987   8.5664  0.5203   8.9836  0.1768 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340235587110436352 0.70657392 165.669493 -58.083844 2.0983 0.0120 13.2274 0.8346  0.9080 0  5.4648 2  -3.2168 -0.1477   5.1948  0.1169   5.7348  0.0429 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340235346592189568 0.45446025 165.668212 -58.127350 2.1891 0.0425 16.5336 1.9112  0.9900 0  0.9064 3   0.9047  0.4844   0.9064  0.3740   0.9064  0.1060 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340234590677873408 0.75182309 165.683914 -58.179064 2.0736 0.0107 12.1171 0.6436  0.8240 0  1.9176 1   1.9176  0.1370  -6.2949 -0.0143  -1.8216 -0.0131 0 1 1 0 1 1 0 1 0 0 0 0 0 0 -1.0000000000000000 -1 
5340233422446750464 0.65311615 165.809859 -58.239791 2.1284 0.0424 16.3910 1.8497  0.9640 0  1.0102 1 -12.7234 -0.0377   1.0102  0.0882  -9.9932 -0.0180 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340233319367531264 0.61001420 165.652030 -58.183566 2.0757 0.0128 11.9036 0.6069  0.8210 0  1.0083 1  -8.8985 -0.0481   1.0083  0.0557  -3.6262 -0.0266 1 0 1 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340233319367522176 0.49756374 165.635514 -58.184207 2.0285 0.0168 12.8063 0.7720  1.1430 0  3.4186 3   3.3670  0.4447   3.4186  0.5243   3.6056  0.2261 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340232357294739968 0.77241035 165.677410 -58.283960 2.0828 0.0167 14.2629 1.0674  0.9600 0  6.5514 3   6.6140  0.5706   6.5514  0.1243   6.1295  0.0542 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340236755341275776 0.58798311 165.460531 -58.184229 2.1519 0.0203 14.7395 1.2029  1.0970 0 12.5313 1   7.9995  0.1211  12.5313  0.0508  -7.5559 -0.0300 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340240878510479232 0.67601545 165.826121 -58.065067 2.0829 0.0166 14.4759 1.1349  0.9900 0  8.3891 1  -7.9389 -0.0323  -7.7450 -0.0428   8.3891  0.0890 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340240771096423040 0.65651648 165.856213 -58.063926 2.1024 0.0109 12.7160 0.7536  0.8990 0  4.2061 3   4.3114  0.1074   3.8611  0.3403   4.2061  0.1165 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340240530578255616 0.49879749 165.791832 -58.078552 2.0304 0.0498 12.3856 0.8523  4.2070 1  5.1750 1 -25.5705 -0.8527   4.6169  0.1892   5.1750  0.1782 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340240083901660928 0.70880370 165.836575 -58.141713 2.1016 0.0119 12.0943 0.7308  0.8780 0  4.4446 1   4.4446  0.0591  -6.0370 -0.0720  -4.4109 -0.0219 0 0 1 0 0 0 0 1 0 0 0 0 0 0 -1.0000000000000000 -1 
5340238816925848832 0.60857968 165.579294 -58.046114 2.1392 0.0413 16.3207 1.8206  0.9590 0  1.2667 3   1.1562  0.3267   1.2716  0.1113   1.2667  0.2786 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340241737503914624 0.56404054 165.732479 -58.041823 2.1187 0.0238 15.2355 1.3794  0.9870 0  2.7838 3   2.7838  0.7417   2.7575  0.3821   2.7944  0.5814 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340231567020749952 0.62038749 165.701554 -58.302178 2.0838 0.0423 15.0447 1.3322  2.0930 1  2.5073 3   2.5169  0.3210   2.5073  0.6610   2.4368  0.2085 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340226619218118144 0.61087398 166.167195 -58.107191 2.0687 0.0192 14.6381 1.1838  0.9640 0  8.7309 3   9.0350  0.1321   8.5501  0.0475   8.7309  0.1421 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340226344340200192 0.76424774 166.229951 -58.134831 2.0687 0.0614 16.9597 2.0411  1.0860 0 13.5218 1  -3.3036 -0.0787  -7.4559 -0.0263  13.5218  0.0343 0 1 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340226687937623552 0.57694750 166.213420 -58.110001 2.1452 0.0564 16.7630 2.3780  0.9570 0  9.6019 1   9.6019  0.1188   2.4883  0.3271   2.1990  0.1193 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340223011445710592 0.42752680 166.338788 -58.279078 2.0819 0.0168 14.1667 1.0749  1.0300 0  2.3405 2   6.8966  0.1229   2.2626  0.1442   2.4184  0.1175 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.9278998374938965  2 
5340226894095768192 0.29759143 166.052675 -58.233836 1.8898 0.0500 16.8184 2.0894  0.9840 0  5.7676 1  -5.7239 -0.0207  -0.5413 -0.0157   5.7676  0.0453 1 1 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5340231360862337024 0.31850890 165.788583 -58.317271 2.0690 0.0155 13.2236 0.8461  1.3670 0  4.5300 3   4.5300  0.6430   4.7959  0.3993   4.3858  0.5680 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340230845466030976 0.64376194 166.042193 -58.010422 2.1056 0.0152 14.1355 1.0402  1.0010 0  7.7450 3   7.6571  0.6714   7.9389  0.5037   7.7450  0.3324 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340230192630810624 0.71065729 165.996302 -58.096332 2.0787 0.0219 15.1574 1.3575  0.9510 0  9.8610 1   9.8610  0.1006  -0.2185 -0.1928  -0.2185 -0.0585 0 0 0 0 1 1 0 0 0 0 0 0 1 1 -1.0000000000000000 -1 
5340229952112764160 0.68805655 166.075983 -58.060825 2.1315 0.0231 15.1219 1.3570  1.0700 0  6.8184 1  -1.6563 -0.0443   6.8184  0.1675  -5.0104 -0.0153 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338782926091019392 0.44705751 164.917687 -58.926144 2.0365 0.0278 15.4385 1.4326  1.0690 0  1.7704 3   1.7670  0.1289   1.7704  0.4022   1.7805  0.3923 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340228818241201920 0.64367180 165.918161 -58.119232 2.0875 0.0252 15.4219 1.4579  0.9730 0 10.4798 1 -10.5398 -0.0342  -5.8672 -0.0293  10.4798  0.0504 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340228676468593408 0.60905519 165.975127 -58.118703 2.1267 0.0161 14.2938 1.0966  0.9890 0  7.8937 3   7.8937  0.2836   8.3891  0.3805   7.7450  0.1373 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340227100254198912 0.37244676 166.011934 -58.217563 1.9590 0.0313 12.0044 0.7094  2.3850 1  7.7745 3   7.7745  0.2120   7.9540  0.0916   7.7156  0.0670 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340231738819495040 0.43144084 165.711809 -58.260867 2.0187 0.0294 15.6431 1.8612  1.0190 0  0.7934 2   0.7934  0.4146   0.6711  0.1891   0.7934  0.3281 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340287023636947456 0.46650191 167.430551 -57.984044 2.0274 0.0155 14.0314 0.9945  1.0500 0  7.9316 2   3.6125  0.0736   7.9995  0.0886   7.8637  0.0383 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340274413623459200 0.48501168 165.610006 -57.689474 2.1366 0.0156 14.1391 1.0639  1.0010 0  8.3572 3   8.3731  0.0603   8.3572  0.1388   7.8488  0.2297 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340286336400820864 0.44280845 167.465228 -58.029494 2.2594 0.0756 15.9636 1.5415  2.3340 1  6.3309 1  -6.3430 -0.0266  -0.1520 -0.0138   6.3309  0.0488 1 1 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5340298224912186752 0.42779615 167.233588 -57.755614 2.0249 0.0154 14.1044 1.0404  1.0070 0  6.4158 1  -6.2472 -0.2078  -6.2830 -0.0599   6.4158  0.1142 0 0 0 1 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340298431070568704 0.53022216 167.170304 -57.789046 2.0836 0.0136 13.6810 0.9746  0.9410 0  5.6235 2   5.7786  0.1701  -9.6569 -0.0234   5.4685  0.2837 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340363233532709632 0.37905331 166.579813 -57.556912 2.1978 0.0484 16.7480 1.9665  1.0120 0  0.3610 3   0.3610  0.1290   0.3610  0.1976   0.3610  0.3761 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340361206307798656 0.52935864 166.338942 -57.528435 2.0949 0.0144 12.9863 0.7932  1.0280 0  5.1030 2  -3.2352 -0.0881   4.9914  0.3408   5.2146  0.1082 0 0 0 0 0 0 1 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5340361030178804864 0.39107772 166.322478 -57.565833 2.0300 0.0574 16.9140 2.0452  1.0260 0  0.6958 1  -0.3476 -0.0470   0.6958  0.0727  -0.6972 -0.0217 1 0 1 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5340323685480412416 0.31494491 167.329688 -57.652591 2.1031 0.0391 16.1357 1.8969  1.0420 0  3.0384 1  -3.0791 -0.1316  -0.2578 -0.0437   3.0384  0.0363 0 1 0 0 1 0 1 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5340318119202270848 0.40847013 166.756628 -57.518709 2.1411 0.0264 15.5276 1.5092  0.9970 0  4.9819 3   5.0583  0.4067   4.7596  0.0741   4.9819  0.1230 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340308361035831680 0.53374765 166.817954 -57.728542 2.0780 0.0205 14.7642 1.2172  1.0260 0  0.1376 3   0.1376  0.1321   0.1376  0.0450   0.1376  0.0597 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340304508408455296 0.52409314 167.041518 -57.779644 2.0787 0.0398 16.2137 2.0879  1.0900 0  1.3695 1  -1.3799 -0.0341  -0.3786 -0.1658   1.3695  0.0327 1 0 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5340301557806731648 0.54416425 167.154288 -57.596101 2.0946 0.0199 14.8016 1.2310  0.9990 0  7.4844 3   7.4701  0.5339   7.4986  0.6553   7.4844  0.2506 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5340268568124739712 0.50320017 165.785429 -57.797479 2.1455 0.1648 12.9422 0.9342 12.9050 1  6.3189 3   6.3189  0.2712   6.7027  0.2411   5.7130  0.0832 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340250877201114880 0.62753717 166.249697 -58.001903 2.1174 0.0505 16.5814 2.1166  1.0750 0  4.2950 1   2.9868  0.0572  -2.8481 -0.0845   4.2950  0.0506 0 0 0 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340248987415385216 0.75540487 166.406004 -58.110077 2.0730 0.0124 13.3577 0.8691  0.9730 0  5.7786 3   5.7786  0.5236   5.7566  0.1981   5.8006  0.3019 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340248953055588608 0.61001420 166.381884 -58.125235 2.0871 0.0186 14.6822 1.2035  1.0030 0  9.2087 2   9.1387  0.2089  -9.6937 -0.0343   9.2788  0.2075 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340247093288269184 0.61394306 165.615629 -57.895901 2.0785 0.0099 12.3189 0.6854  0.8280 0  2.3751 2   2.3638  0.3706   5.2046  0.1097   2.3864  0.1042 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340246169910239488 0.46087481 165.523797 -57.924806 1.9799 0.0355 15.7366 1.5560  1.1730 0  2.1089 3   2.1209  0.5483   2.1089  0.5093   2.1089  0.3840 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340243554235222656 0.46476004 165.774431 -57.950689 2.1260 0.0135 12.9990 0.7990  0.9570 0  4.9024 2   4.8418  0.2698   3.0557  0.1290   4.9630  0.2751 0 0 0 0 0 0 0 0 1 0 0 0 0 0 -1.0000000000000000 -1 
5340251873633739136 0.45981400 166.398198 -57.967252 2.1449 0.0312 11.8318 0.7296  2.4120 1  3.4382 1   3.4382  0.2151  -3.1502 -0.3259  -3.1562 -0.2141 0 0 0 0 1 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340266132925863168 0.37716879 166.148643 -57.658927 2.0202 0.0527 16.8261 1.9939  1.0110 0  6.6366 2   6.4158  0.0605   6.8574  0.0825   8.8479  0.0917 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340265102133703552 0.43617219 166.224170 -57.690622 2.1289 0.0258 15.2873 1.4351  1.0090 0  2.6294 1   2.6294  0.0629  -5.8783 -0.0416  -5.2146 -0.0250 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340262215915364480 0.49882343 166.238339 -57.832686 2.0189 0.0125 13.3004 0.8467  0.8390 0  5.3096 2 -19.4445 -0.4644   5.3046  0.3755   5.3147  0.2006 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340258711221985664 0.54399784 166.353089 -57.905526 2.0383 0.0188 14.5801 1.1605  0.9830 0  3.5647 2   8.7976  0.3121   3.5647  0.3031   3.5647  0.4329 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340256374759515392 0.35428377 166.175106 -57.863327 2.1828 0.0358 14.6805 1.2588  1.9240 1  9.3319 1  -0.2041 -0.0995  -0.3963 -0.1132   9.3319  0.1893 0 0 0 0 1 0 0 0 1 0 0 1 1 0 -1.0000000000000000 -1 
5340254656772157824 0.62388489 165.979967 -57.976513 2.1004 0.0431 16.5246 1.8798  0.9360 0  1.1409 2   2.2842  0.2464   1.1431  0.1419   1.1388  0.0502 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340252251590761088 0.60108423 166.319670 -57.983525 2.1096 0.0181 14.5397 1.1514  0.9810 0  7.2739 2   7.2600  0.1008  -5.7239 -0.0368   7.2877  0.1348 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340222530409353856 0.77389455 166.281435 -58.312866 2.0946 0.0149 13.8189 0.9632  0.9580 0  6.4280 1  -0.3743 -0.1568   6.4280  0.1717  -0.3736 -0.1481 0 0 0 1 0 1 0 0 0 0 0 1 0 1 -1.0000000000000000 -1 
5340199440671427456 0.64604367 166.738197 -58.176501 2.1369 0.0227 14.9110 1.2616  0.9980 0  9.4569 3   9.5291  0.1240   8.7642  0.0832   9.4569  0.1238 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340197516525940480 0.55793094 166.639112 -58.248315 2.0339 0.0361 15.8112 1.5965  1.0190 0  1.0695 2  -0.1387 -0.1089   1.0695  0.5885   1.0695  0.2037 0 0 0 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5340197379087287168 0.67292396 166.714891 -58.241149 2.1280 0.0177 13.9402 0.9970  1.2490 0  6.8966 3   7.4276  0.1007   6.5018  0.1003   6.8966  0.0478 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340197207288776448 0.57927012 166.696075 -58.278449 2.1182 0.0133 13.2820 0.8510  0.9900 0  6.4402 1   5.7348  0.3431   6.4402  0.2943  -0.2189 -0.2369 0 0 0 0 0 1 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5340197104209398400 0.50345258 166.776772 -58.225095 2.1473 0.0465 14.1063 1.0740  3.0150 1  6.8054 2   6.7925  0.1068   6.8184  0.1621  -6.8184 -0.0240 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340197065513253248 0.50227118 166.776662 -58.237653 2.1148 0.0178 14.3996 1.1039  0.9750 0  1.9249 3   1.9103  0.1104   1.9359  0.1048   1.9249  0.0886 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340200643262154112 0.69993202 166.577193 -58.205355 2.1233 0.0472 16.3504 1.7881  1.0750 0  8.9665 1  -0.3365 -0.0387   8.9665  0.1674  -9.1735 -0.0232 1 0 1 1 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5340210023471375360 0.59131356 166.681428 -57.958331 2.1088 0.0132 13.4150 0.8876  0.9390 0  6.0026 3   6.2591  0.3358   5.6805  0.3392   6.0026  0.3972 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340206514434455168 0.60766832 166.813767 -58.039453 2.0873 0.0130 13.6089 0.9251  0.9440 0  6.0484 3   6.1412  0.4646   6.0484  0.6989   6.0140  0.4307 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340205110029244160 0.63915732 166.854558 -58.125378 2.1161 0.0172 14.4882 1.1558  0.9880 0  9.4569 1 -14.5076 -0.0387   9.4569  0.0607  -8.2939 -0.0182 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340204457193070080 0.58281885 166.563674 -58.021488 2.0836 0.0149 13.9953 1.0072  0.9990 0  7.2187 3   7.2187  0.1087   7.2050  0.0810   7.3155  0.2988 0 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5340202528704737408 0.63209034 166.460216 -58.084479 2.1095 0.0308 15.6827 1.5683  0.9880 0  2.7039 2  -3.3098 -0.1595   2.7733  0.2321   2.6344  0.0957 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340201983291831936 0.49227783 166.459372 -58.139550 2.1042 0.0644 16.5720 1.9430  1.2720 0  0.5007 1  -0.1824 -0.0858   0.5007  0.0894  -0.1824 -0.0337 0 0 0 0 0 0 0 0 0 0 0 1 0 1 -1.0000000000000000 -1 
5340201021219338880 0.53936462 166.637911 -58.181149 2.1017 0.0307 12.6238 0.7822  2.3570 1  4.6767 2   2.3503  0.3682   4.5300  0.3228   4.8234  0.0689 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340187101181804544 0.68129782 166.961652 -58.198707 2.0732 0.0157 14.2370 1.0811  0.9060 0  6.7154 3   7.1777  0.1817   6.5764  0.3325   6.7154  0.1496 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340186448346583552 0.58085911 166.928255 -58.256826 2.0326 0.0366 15.8388 1.6094  1.1070 0  7.3434 1   7.3434  0.0969  -9.5473 -0.0170  -4.6877 -0.0094 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340186418329294592 0.53021568 166.917614 -58.266040 2.0868 0.0131 13.2978 0.8540  0.8730 0  5.6160 3   5.6160  0.5342   5.2046  0.0881   5.7021  0.3322 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340186074731821952 0.70377836 167.045411 -58.229457 2.0973 0.0114 13.2427 0.8504  0.9420 0  5.3859 3   5.5102  0.2636   5.3859  0.4760   5.3757  0.2274 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340185937292807680 0.57592826 167.034556 -58.257826 2.0156 0.0255 15.4148 1.4306  0.9940 0 11.3513 1   7.5129  0.3620   9.1040  0.4316  11.3513  0.0713 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340189029670308736 0.60599083 167.272908 -58.215332 2.0902 0.0255 15.2718 1.4203  1.5630 1  5.3655 3   5.4685  0.4947   5.3553  0.5779   5.3655  0.0873 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340196515783665152 0.44022083 166.763042 -58.276833 2.1984 0.0445 16.2746 1.8268  1.0310 0  2.8783 2   2.8373  0.0630   2.9194  0.0791  -0.4425 -0.0367 0 0 0 0 0 1 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5340196073417374848 0.68816716 166.832718 -58.327033 2.1037 0.0137 13.1764 0.8382  0.9670 0  4.7146 3   4.9067  0.4708   4.6257  0.4418   4.7146  0.4408 0 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5340195729819184000 0.64062042 167.059323 -58.006547 2.0922 0.0170 14.3774 1.1107  1.0390 0  8.5177 3   8.8479  0.0949   8.5177  0.0792   8.3413  0.1553 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340194905185502976 0.58393005 167.119449 -58.029739 2.1375 0.0252 15.3538 1.4318  0.9950 0 10.3815 2  10.2433  0.2042 -10.8861 -0.0131  10.5197  0.1052 0 1 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5340194217961088896 0.62932999 167.087105 -58.100395 2.0639 0.0400 16.2534 1.7755  1.0800 0  5.2644 1 -18.6477 -0.0937   5.2644  0.0662  -1.1280 -0.0208 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340193943112817280 0.65171826 167.137590 -58.122241 2.0973 0.0114 12.7786 0.7735  0.9070 0 10.8245 2  10.7421  0.2214   3.9956  0.1380  10.9068  0.0554 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340193840033284992 0.38382421 167.165271 -58.152803 2.0494 0.0178 14.6639 1.2166  0.9580 0  9.1566 2   9.0522  0.4023   9.2611  0.3151  -6.9229 -0.1726 0 0 0 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340193393357059584 0.64793727 167.015164 -58.119608 2.0877 0.0120 13.4059 0.8790  1.0940 0  4.8326 3   4.7868  0.8422   4.8787  0.5650   4.8326  0.5176 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340192431284003712 0.64988183 167.147709 -58.152492 2.0767 0.0157 14.2965 1.0775  0.9420 0 10.0695 1   8.9324  0.4804  10.0695  0.2897   6.8835  0.3166 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340192396924247040 0.51727014 167.135576 -58.160714 2.1531 0.0534 16.9093 2.1736  1.0310 0  9.1914 2   9.2788  0.1829   9.1040  0.0655   6.8054  0.0811 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340191331772513664 0.63337859 167.282946 -58.096865 2.0568 0.0129 12.8929 0.7649  0.9500 0  4.8880 3   4.7687  0.3442   4.8880  0.1103   4.9347  0.3166 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340185215705987712 0.65845816 167.108541 -58.304825 2.1320 0.0301 15.7208 1.5815  1.0430 0  7.3854 1   6.4525  0.2168   7.3854  0.1936   4.5559  0.1803 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340218750837385856 0.68817884 166.049834 -58.354497 2.1296 0.0466 16.4507 1.8937  1.0840 0  6.8184 3   6.7538  0.1150   6.9361  0.2022   6.8184  0.1441 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340218613398416768 0.78047193 166.032407 -58.373870 2.1290 0.0113 12.6880 0.7435  0.9200 0  2.9868 3   2.9868  0.5434   3.0096  0.3252   2.9417  0.2859 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340218510319177088 0.78426673 165.925699 -58.372605 2.0916 0.0163 14.2984 1.0765  0.9480 0  8.0920 2   5.7130  0.0649   7.9843  0.1588   8.1998  0.1045 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340218299827168128 0.48226106 165.950736 -58.411320 2.0222 0.0479 16.8518 2.0451  0.9700 0  2.7055 1   2.7055  0.0610  -0.3456 -0.0268  -0.6906 -0.0790 0 1 0 0 0 0 0 0 0 0 0 0 1 1 -1.0000000000000000 -1 
5340218132362042496 0.77635945 165.975061 -58.413717 2.0832 0.0372 16.2727 1.7874  0.9680 0  1.5321 3   1.5292  0.0800   1.5321  0.0679   1.5350  0.0563 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340218093668229632 0.84350527 165.982392 -58.426537 2.0678 0.0114 11.8659 0.7252  0.8440 0 10.2239 1  10.2239  0.0610  -6.0831 -0.0548  -0.3166 -0.0356 0 0 0 0 0 1 0 1 0 0 0 0 0 1 -1.0000000000000000 -1 
5340219472391842560 0.30737272 165.812156 -58.346985 2.1226 0.0478 16.3542 1.8984  1.1730 0  1.4833 2   1.4833  0.2288  -1.8994 -0.0718   1.4833  0.1020 0 0 0 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340220911164228480 0.85069035 166.074370 -58.268034 2.0747 0.0423 16.4700 1.8940  0.9640 0  8.6101 2   8.8311  0.0849  -4.0184 -0.0222   8.3891  0.1987 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340220022147681664 0.60680076 165.827408 -58.309125 2.1242 0.0178 14.2661 1.0846  1.1770 0  6.6899 3   6.4648  0.5470   6.6899  0.4727   6.7796  0.2377 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340219953408759936 0.35424532 165.864433 -58.320194 2.0731 0.0253 14.6727 1.2980  1.2560 0  9.6569 1  -9.2435 -0.0317 -10.8861 -0.0268   9.6569  0.0321 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340219609830812544 0.42700578 165.819900 -58.321230 2.0000 0.1484 16.5809 2.1033  3.3800 1  0.6196 3   0.6196  0.1061   0.6184  0.3744   0.6196  0.1228 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340219502414030720 0.67440499 165.816051 -58.337365 2.1011 0.0109 12.3111 0.6790  0.8290 0  1.8994 3   1.8460  0.4229   1.8994  0.4864   1.9470  0.1485 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340217406470731008 0.61218054 166.079076 -58.331128 2.0723 0.0778 12.9413 0.9409  5.6530 1  6.7925 3   6.4525  0.5799   6.9229  0.2793   6.7925  0.2820 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340217067210233088 0.72031558 166.164767 -58.358892 2.0990 0.0146 13.9609 0.9898  0.9530 0  5.8672 3   5.7676  0.3419   5.8672  0.3222   6.0140  0.4823 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.9299001693725586  2 
5340214833827321984 0.76151381 166.093247 -58.454235 2.1071 0.0562 16.9994 2.0727  1.0260 0  7.7339 2 -21.4659 -0.2422   7.9691  0.0556   7.4986  0.0317 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340214627668924544 0.63011039 166.193120 -58.420796 2.0638 0.0279 15.7410 1.5901  1.0300 0  1.4307 1   1.4307  0.0594  -1.4444 -0.0274  -1.2595 -0.0189 0 1 1 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340214180992306432 0.68719278 166.257437 -58.485108 2.1016 0.0116 13.1537 0.8419  1.0260 0  4.9931 2  -5.9007 -0.1156   4.8602  0.2650   5.1261  0.0424 0 0 0 1 0 0 0 0 0 0 0 0 0 0  5.2722001075744629  3 
5340214009193591808 0.79259155 166.129666 -58.480186 2.0565 0.0129 13.6169 0.9174  1.0040 0  6.1062 1  -0.3963 -0.1883   6.1062  0.3537  -0.3970 -0.0679 0 0 0 1 0 1 0 0 0 0 0 1 0 1  5.8891000747680664  3 
5340213901780626816 0.84043073 166.174052 -58.511535 2.0804 0.0140 13.5910 0.9162  1.1610 0  5.5207 1  -0.1482 -0.0052   3.9578  0.0604   5.5207  0.2501 1 0 0 0 0 0 0 0 0 0 0 1 0 0  5.7548999786376953  3 
5340213837394913024 0.78083944 166.219226 -58.492730 2.1094 0.0112 12.3881 0.7019  0.9400 0  1.8994 3   1.9544  0.0915   1.8743  0.2424   1.8994  0.1314 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340211393520105088 0.56663380 166.522009 -57.889786 2.0691 0.0115 12.3809 0.6935  0.9250 0  3.5919 3   3.4710  0.2981   3.6056  0.1831   3.5919  0.0646 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5340216753635661056 0.58031989 166.203943 -58.334211 2.1202 0.0321 15.9312 1.6500  1.0340 0  2.0033 1  -2.0071 -0.2999   2.0033  0.1824  -2.0109 -0.3458 0 0 0 1 0 1 0 0 0 0 0 0 0 0  2.0093998908996582  0 
5340216311296129024 0.87174853 166.188897 -58.374391 2.0827 0.0116 13.1899 0.8331  1.0080 0  4.4446 3   4.6082  0.5510   4.4446  0.4851   4.4446  0.6134 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340216276948717696 0.66425960 166.225022 -58.374029 2.1156 0.0130 13.5794 0.9167  0.9750 0  6.4036 3   6.2830  0.2084   6.4036  0.5607   6.6519  0.1713 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.5327000617980957  3 
5340216242588975744 0.73606694 166.215084 -58.391521 2.1131 0.0188 14.6831 1.2431  1.0240 0  4.5386 1   2.8644  0.1670   3.5647  0.2476   4.5386  0.1785 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.6339001655578613  2 
5340216208216902272 0.74472576 166.187343 -58.392614 2.0419 0.0173 14.3403 1.3300  1.1370 0  3.2229 3   3.2229  0.3276   3.2229  0.1492   3.2106  0.3068 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.3955001831054688  3 
5340216100800389632 0.39686296 166.213997 -58.416972 2.3023 0.0466 15.4605 1.4902  1.8540 1  1.2547 3   1.2667  0.1966   1.2547  0.4476   1.2547  0.4758 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340215967698741632 0.70429084 166.284783 -58.416409 2.0126 0.0282 15.6276 1.5232  1.0580 0  5.3046 1   1.6313  0.0791   5.3046  0.0753  -6.1999 -0.0097 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340215864619517824 0.44073591 166.262896 -58.422970 2.2023 0.0403 16.3707 1.8426  1.0330 0  4.7687 2  -3.2229 -0.0301   4.7777  0.0785   4.7596  0.1454 1 0 0 0 0 0 1 0 0 0 0 0 0 0  4.8673000335693359  1 
5340215452302499584 0.64398432 166.135253 -58.390446 2.0856 0.0116 13.1927 0.8396  0.9880 0  5.5207 3   5.8338  0.9023   5.5207  0.5590   5.4685  0.3083 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340215349223412992 0.73938390 166.111928 -58.427364 2.0929 0.0130 13.5644 1.0646  1.0530 0 12.6030 1  -2.6145 -0.1862  -2.6046 -0.1738  12.6030  0.2757 0 0 0 1 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5340215246144032512 0.86091047 166.050281 -58.417858 2.1059 0.0197 14.8658 1.2630  0.9860 0  9.2173 2   7.8637  0.0823   9.1735  0.1051   9.2611  0.2315 0 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5338633633036606976 0.60135140 166.911960 -59.152471 2.1501 0.0173 14.1584 1.0620  1.1560 0  3.3768 2   3.3415  0.3579   0.0000  0.0000   3.4121  0.2010 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338633736115861120 0.72101363 166.872272 -59.126436 2.0560 0.0124 12.7696 0.7550  0.8360 0  3.7205 2   3.7170  0.3104   0.0000  0.0000   3.7241  0.1915 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338634457670502400 0.64994408 166.849196 -59.073342 2.0622 0.0146 13.6670 0.9290  0.9070 0  6.1508 2   6.3672  0.1005   0.0000  0.0000   5.9345  0.2331 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338633152000442240 0.74568833 166.994871 -59.124787 2.1072 0.0155 13.9538 0.9962  0.9160 0  7.1640 1 -24.1983 -0.5206   0.0000  0.0000   7.1640  0.1060 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338635213584387072 0.74596072 166.663288 -59.130054 2.0955 0.0128 13.2346 0.8432  0.9330 0  4.2141 2   4.2141  0.3489   0.0000  0.0000   4.2141  0.1721 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.6870999336242676  3 
5338632705323784832 0.71147835 167.044152 -59.160611 2.0778 0.0211 14.9079 1.2811  0.9030 0  9.7677 1 -10.2044 -0.0465   0.0000  0.0000   9.7677  0.0690 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338632636604226944 0.60915284 166.990752 -59.169490 2.1093 0.0261 15.1350 1.5746  1.1480 0  1.6642 2   1.6658  0.1440   0.0000  0.0000   1.6627  0.3880 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338628783967883392 0.48832936 166.254710 -59.027558 2.1750 0.0328 12.1114 0.7563  2.4500 1  5.8342 2   5.9007  0.1294   5.0872  0.1616   5.7676  0.1228 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338628955767765248 0.81157705 166.205075 -59.018493 2.0759 0.0133 13.6343 0.9253  0.9810 0  5.2146 3   5.2146  0.3195   5.2146  0.4824   5.6054  0.1923 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.1715002059936523  1 
5338629819105015424 0.89022358 166.153842 -58.983489 2.0795 0.0102 12.1979 0.6737  0.8740 0  1.6817 3   1.6532  0.1553   1.7075  0.1674   1.6817  0.1001 0 0 0 0 0 0 0 0 1 0 0 0 0 0 -1.0000000000000000 -1 
5338630781178115712 0.76151362 166.926589 -59.229617 2.0631 0.0255 15.4174 1.4551  0.9890 0 10.5799 1  -0.1520 -0.0265   0.0000  0.0000  10.5799  0.0375 1 0 0 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5338630879911201408 0.50305699 166.980867 -59.235885 1.9794 0.0537 16.9062 2.0376  1.0350 0  8.2003 2   8.2939  0.3275   0.0000  0.0000   8.1067  0.2309 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338631743250742784 0.52059458 166.796540 -59.201912 2.0315 0.0130 12.8204 0.9123  0.9530 0  5.5077 2   5.3349  0.4020   0.0000  0.0000   5.6805  0.3106 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338632258646938880 0.50866918 166.832570 -59.169907 2.1080 0.0149 13.5169 0.9140  1.2470 0  6.4036 1   6.4036  0.0662   0.0000  0.0000   5.1066  0.0762 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338635866380921216 0.69515739 166.618134 -59.132725 2.1238 0.0453 16.5485 1.8987  0.9640 0  6.2117 1  -6.2949 -0.0337   0.0000  0.0000   6.2117  0.1086 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338628753953058560 0.74370367 166.250979 -59.045051 2.0780 0.0141 13.2591 0.8405  1.7440 1  4.5520 2   5.3349  0.1740   4.4871  0.5664   4.6169  0.1942 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.4232001304626465  2 
5338635935138880896 0.82546370 166.600275 -59.112339 2.0865 0.0314 15.8825 1.6250  1.0120 0  8.8816 1  -0.9433 -0.1029  -0.4148 -0.0106   8.8816  0.0327 0 1 0 1 1 0 0 0 0 0 0 1 1 0 -1.0000000000000000 -1 
5338640333186882944 0.91297599 166.908946 -59.025759 2.0815 0.0123 12.7748 0.7683  0.8300 0  3.8028 1  -4.2544 -0.0527   0.0000  0.0000   3.8028  0.1176 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338641192179971200 0.87452970 166.904043 -58.950097 2.0920 0.0114 12.3333 0.8169  0.8150 0  4.3801 2   4.5300  0.7807  -2.3728 -0.0116   4.2302  0.2423 0 1 0 0 0 0 0 0 0 0 0 0 0 0  4.3063998222351074  2 
5338641260899458176 0.82415177 166.892690 -58.942579 2.0762 0.0224 14.9839 1.2909  0.9370 0  9.2260 1   9.2260  0.2554   0.0000  0.0000  -9.6202 -0.0186 0 0 1 0 0 0 0 0 1 0 0 0 0 0 -1.0000000000000000 -1 
5338641570137270144 0.80490051 167.077796 -58.948744 2.0384 0.0134 12.4723 0.7073  1.9780 1 10.2433 1  10.2433  0.1298   0.0000  0.0000   8.6154  0.2051 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338641707576126336 0.68014971 167.007813 -58.957945 2.0491 0.0231 14.8249 1.4687  0.9540 0  3.9820 2   3.8685  0.0693   0.0000  0.0000   4.0956  0.3299 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338641776295708544 0.53446824 167.046905 -58.935813 2.2218 0.0328 13.8410 0.9957  2.3750 1  6.8444 2   6.8444  0.3478   0.0000  0.0000   6.8444  0.2982 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338641845015187328 0.81462016 167.023466 -58.926897 2.0942 0.0329 15.8995 1.6382  0.9740 0 11.5034 1  11.5034  0.0950   0.0000  0.0000 -12.5075 -0.0090 0 0 1 0 0 0 0 0 0 0 0 0 0 0 12.9744997024536133  3 
5338641123460427648 0.54757934 166.886013 -58.967303 2.1368 0.0661 16.8809 2.3671  1.1370 0  8.9155 1 -25.5705 -0.4412  -0.1325 -0.0113   8.9155  0.0888 0 1 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338639268001250816 0.73776801 167.068759 -59.079314 2.0746 0.0598 16.8749 2.0437  1.0050 0  7.5559 1   7.5559  0.3321   0.0000  0.0000  -5.0391 -0.1017 0 0 0 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338637378248240768 0.43744546 166.733111 -59.040787 2.2225 0.0338 15.8154 1.6470  0.9980 0 12.3891 1  -1.6098 -0.0519  -0.5753 -0.0111  12.3891  0.0435 1 1 0 1 0 0 0 0 0 0 0 0 1 0 12.3472003936767578  1 
5338637824924904448 0.80788247 166.724922 -59.015741 2.0675 0.0191 14.5867 1.1665  0.9990 0  5.8176 2   5.7457  0.3159   0.0000  0.0000   5.8895  0.4488 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.9172000885009766  1 
5338637928004227840 0.55913370 166.776453 -58.993439 2.0653 0.0179 14.2000 1.0778  0.9700 0  7.1440 2   7.0693  0.4184   0.0000  0.0000   7.2187  0.0531 0 0 0 0 0 0 0 0 0 0 0 0 0 0  7.1269001960754395  1 
5338638065442954496 0.51099485 166.682438 -59.040182 2.0579 0.0513 16.4228 1.9790  1.1650 0 10.9901 1  10.9901  0.0816   0.0000  0.0000  -2.1494 -0.0217 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338638683918409600 0.86346198 166.662669 -58.978798 2.0642 0.0235 15.0683 1.3368  1.0230 0 10.3216 1 -10.4400 -0.0327   0.0000  0.0000  10.3216  0.0312 1 0 0 0 0 0 0 0 0 0 0 0 0 0 10.1514997482299805  1 
5338638752637952384 0.84884692 166.712106 -58.967605 2.0939 0.0161 14.0475 1.0221  0.9470 0  7.4067 2   7.4701  0.4113   0.0000  0.0000   7.3434  0.1855 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338638954451890816 0.76719422 166.602655 -58.953427 2.1252 0.0112 12.5758 0.7280  0.8710 0  2.8158 1  -3.3863 -0.0536   0.0000  0.0000   2.8158  0.0689 1 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338618411670759296 0.49600580 166.015208 -59.296767 2.1963 0.0419 16.5784 1.8998  1.0220 0 11.9267 1 -28.6614 -0.3969   0.0000  0.0000  11.9267  0.0383 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338618720908378880 0.33351484 165.932365 -59.279145 1.9647 0.0405 15.7484 1.8363  1.4540 1  2.2756 2   2.2756  0.3739  -0.1345 -0.0120   2.2756  0.3884 0 1 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338618995786406400 0.66067392 166.018683 -59.250050 2.1100 0.0240 15.2973 1.4210  1.0440 0 10.4599 1  10.4599  0.0939   0.0000  0.0000   5.4064  0.0354 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338619786060507136 0.72646596 166.124028 -59.227567 2.1001 0.0166 14.3997 1.1157  0.9620 0  7.0424 1   3.1085  0.2947   0.0000  0.0000   7.0424  0.1415 0 0 0 0 0 0 0 0 0 0 0 0 0 0  7.4857997894287109  3 
5338620262752780672 0.63755916 166.118267 -59.195967 2.0925 0.0104 12.3508 0.7072  0.9130 0  4.2221 1  -2.4931 -0.0296   0.0000  0.0000   4.2221  0.0336 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338619339383803520 0.34726564 166.165982 -59.295232 2.1742 0.0230 15.2453 1.3805  1.0400 0  3.4645 2   3.4447  0.2307   0.0000  0.0000   3.4842  0.1321 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338612192557581952 0.51346567 166.615356 -59.197359 2.1733 0.0374 15.2247 1.4323  1.6560 1  1.6833 2   1.6817  0.3283   0.0000  0.0000   1.6849  0.6026 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338612329996620288 0.86133201 166.607229 -59.159469 2.0679 0.0119 12.7494 0.7596  0.9010 0  3.3211 2   3.2106  0.2919   0.0000  0.0000   3.4316  0.2436 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338613360789209984 0.65687591 166.334751 -59.414163 2.1007 0.0110 12.3475 0.7123  0.9000 0  2.3887 2   2.4046  0.1409   0.0000  0.0000   2.3728  0.1411 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338614455957022848 0.61962367 166.216601 -59.364131 2.0548 0.0259 15.4971 1.4849  1.0320 0  4.9347 1   4.9347  0.0892   0.0000  0.0000  -0.5528 -0.0103 0 0 1 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5338621263529296128 0.74023621 166.005051 -59.166558 2.0502 0.0139 14.0204 1.0054  0.9300 0  5.9232 3   5.9232  0.2973   5.9458  0.5289   5.8672  0.1408 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338626245691816448 0.45483718 166.162800 -59.155576 1.9790 0.0466 16.6951 2.0284  1.0150 0  5.4893 1   5.4893  0.0644  -0.1706 -0.0111  -7.9087 -0.0170 0 1 1 0 1 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338626692368561280 0.74472093 166.199501 -59.105554 2.0982 0.0435 16.5926 1.9373  1.0020 0  2.7004 3   2.6799  0.1340   2.7004  0.1476   2.7055  0.1053 0 0 0 0 0 0 0 0 0 0 0 0 0 0  2.7272999286651611  2 
5338626692368562176 0.53587972 166.215316 -59.110776 2.1093 0.0114 13.0565 0.8116  0.8860 0  4.7868 3   4.9160  0.2578   4.7777  0.3337   4.7868  0.1424 0 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5338626932886749312 0.56173531 166.174697 -59.087589 2.1769 0.0358 16.1919 1.7865  1.1000 0 12.4600 1  12.4600  0.1068   8.8311  0.2482  10.6810  0.2261 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338627173405228160 0.63668117 166.088238 -59.116047 2.0711 0.0112 12.6434 0.7420  0.9580 0  2.8671 2   2.8698  0.1669   1.1004  0.1615   2.8644  0.1757 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338627345203447808 0.53670158 166.035692 -59.109466 2.0443 0.0543 16.8762 2.0138  1.0360 0  8.1067 1 -19.1509 -0.2169   8.1067  0.0713 -19.8934 -0.0728 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338627413922930432 0.28059010 166.016066 -59.098917 2.1263 0.0468 15.9374 1.8617  1.5110 1  7.1097 1 -18.2616 -0.1805   1.7941  0.1136   7.1097  0.0527 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338627482642467968 0.80535629 166.041059 -59.082554 2.0827 0.0161 14.4064 1.1137  0.9530 0  7.8190 3   7.8190  0.4008   7.7450  0.2430   8.2781  0.1800 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338627517002180736 0.66539613 166.006322 -59.080749 2.1039 0.0332 15.9815 1.6912  0.9980 0  6.6410 2  12.5075  0.0678   6.7925  0.1557   6.4894  0.0614 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338627753176720640 0.47789934 166.118056 -59.060200 2.0608 0.0170 14.6104 1.1730  0.9980 0  8.6483 1   8.6483  0.3025 -21.3032 -0.0699  -8.6647 -0.0271 0 0 1 0 0 0 0 0 0 0 0 0 0 0  9.0649995803833008  2 
5338628307276425472 0.67574328 166.263515 -59.063151 2.0089 0.0301 12.1437 0.6584  2.5160 1  1.1195 2  -1.1088 -0.0492   1.1131  0.0902   1.1258  0.1059 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338628513435047296 0.68777565 166.166677 -59.055949 2.0489 0.0329 16.0429 1.6926  0.9820 0  1.4637 3   1.4637  0.1933   1.4637  0.4642   1.4721  0.0820 0 0 0 0 0 0 0 0 0 0 0 0 0 0  1.4728000164031982  0 
5338623359473940608 0.66684112 166.356545 -59.160709 2.0581 0.0276 14.8903 1.2817  1.3660 0  6.3250 2   6.3551  0.4439   0.0000  0.0000   6.2949  0.3820 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338623767446093312 0.73387277 166.467789 -59.176726 2.0583 0.0228 12.5028 0.7212  1.7370 1  2.0071 1   2.0071  0.0861  -0.8432 -0.0118  -1.9030 -0.0789 0 1 0 0 1 1 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338642222972346624 0.53556778 167.036783 -58.918161 2.0686 0.0352 12.9724 0.8916  2.2610 1  5.5313 2   5.5418  0.1360   0.0000  0.0000   5.5207  0.0407 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338651774980489216 0.90215531 166.472036 -58.906231 2.1000 0.0872 16.0864 2.1145  2.2120 1  0.5152 1  -0.5152 -0.0400  -0.2787 -0.0503   0.5152  0.0892 1 0 0 0 1 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338651878059715072 0.66498347 166.433001 -58.885908 2.0131 0.0368 15.6002 1.7462  1.2990 0  9.3319 1 -10.6810 -0.0389  -4.1981 -0.0317   9.3319  0.1890 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338652084218154112 0.43991652 166.399082 -58.870064 2.0419 0.0159 12.0398 0.7062  1.1420 0  5.9912 1   5.9912  0.0814   5.0872  0.2027   4.5214  0.0334 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338652217315646464 0.32328408 166.430624 -58.848198 2.0405 0.0294 15.5470 1.6784  1.1120 0  2.6395 3   2.6395  0.5033   2.6344  0.2531   2.6445  0.3369 0 0 0 0 0 0 0 0 0 0 0 0 0 0  2.6282999515533447  1 
5338652256016873472 0.85061525 166.388592 -58.851682 2.0648 0.0119 12.0762 0.6436  0.8170 0  9.2876 2 -22.5970 -0.2974   9.6937  0.3447   8.8816  0.0896 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338652530894913408 0.58616708 166.279498 -58.972311 2.0419 0.0247 15.3568 1.4106  0.9770 0  6.8779 2   6.9891  0.0917  -3.6888 -0.0461   6.7667  0.0675 0 0 0 0 1 0 0 0 0 0 0 0 0 0  7.1289000511169434  2 
5338652633973662464 0.79436636 166.224398 -58.956237 2.0568 0.0144 13.9790 1.0009  0.9550 0  6.2475 2   6.1881  0.2207  -0.5830 -0.4448   6.3069  0.1644 0 0 0 0 1 0 0 0 0 0 0 0 1 0  6.4303998947143555  1 
5338651392675718528 0.66992534 166.467454 -58.926308 2.1148 0.0139 12.0391 0.7593  0.8990 0  2.7733 1   2.7733  0.3092  -1.9881 -0.1766  -3.9502 -0.2086 0 0 0 0 1 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338650228792153728 0.60590274 166.524464 -58.978161 2.0888 0.0179 14.4451 1.1095  0.9710 0  8.1787 2   7.9843  0.1389  -0.1603 -0.0093   8.3731  0.2618 0 1 0 0 0 0 0 0 1 0 0 0 1 0 -1.0000000000000000 -1 
5338650602401738112 0.45541961 166.490868 -58.942897 1.8782 0.0612 11.3340 0.6299  3.2280 1  2.5073 3   2.6195  0.1693   2.4554  0.0660   2.5073  0.0428 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338650709828598528 0.56966421 166.579491 -58.945013 2.1226 0.0226 14.8457 1.2517  0.9610 0  9.3513 2   9.5291  0.2506  -0.1102 -0.0134   9.1735  0.0514 0 1 0 0 0 0 0 0 0 0 1 0 1 0  9.0517997741699219  3 
5338650847267616512 0.79364682 166.583148 -58.912491 2.1047 0.0349 15.9132 1.6326  1.0850 0  5.9913 2   6.0255  0.0752  -5.5418 -0.0258   5.9571  0.0606 0 1 0 0 0 0 0 0 0 0 0 0 0 0 12.9029998779296875  3 
5338650950346745984 0.43574092 166.521664 -58.935063 2.2342 0.0269 12.2889 0.6750  1.9960 1  1.3643 2   1.3747  0.1439  -0.3378 -0.3491   1.3539  0.0520 0 0 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338651186519101952 0.97747181 166.511114 -58.886974 2.0985 0.0269 15.1536 1.3779  1.0500 0 10.0065 2  -1.9433 -0.0200   9.7306  0.0942  10.2824  0.0491 1 0 0 1 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338654661198473216 0.71524174 166.328589 -58.874971 2.0789 0.0211 14.6524 1.1783  0.9150 0  9.1735 1  -4.0491 -0.0464  -4.0723 -0.1016   9.1735  0.0574 1 0 0 1 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338654691212522368 0.67260149 166.332035 -58.872638 2.0626 0.0228 14.7684 1.2447  0.8620 0  9.4031 1  -4.0723 -0.0598  -4.0723 -0.1016   9.4031  0.0725 0 0 0 1 1 0 0 0 0 0 0 0 0 0  9.7637996673583984  3 
5338718948261557248 0.75740781 165.614258 -58.648296 2.1316 0.0158 14.1064 1.0807  1.1100 0  9.1737 2  -0.2623 -0.0084   9.2435  0.1383   9.1040  0.1965 1 0 0 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5338718948261558528 0.30240113 165.598731 -58.641214 2.0127 0.0255 15.1112 1.3620  1.1910 0  1.8043 3   1.8043  0.7070   1.8043  0.5863   1.7873  0.1407 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338697335997118976 0.74711211 165.236586 -58.707838 2.1185 0.0266 15.3279 1.4375  0.9970 0  6.2235 2   6.2117  0.1591  -5.7457 -0.0161   6.2353  0.0734 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338661498787340416 0.46385125 166.280110 -58.762025 2.1346 0.0483 16.4256 1.8698  1.0090 0  2.7470 1 -16.3543 -0.0310   2.7470  0.0599 -10.5197 -0.0279 1 0 1 0 0 0 0 0 0 0 0 0 0 0  2.6972999572753906  0 
5338661498787354368 0.84125815 166.299341 -58.775034 2.1197 0.0151 13.7239 0.9396  0.9270 0  7.9056 2   7.6426  0.3694   8.1686  0.1254  11.3082  0.0868 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338661773665473536 0.86631637 166.352943 -58.732839 2.0778 0.0143 13.5801 0.9105  0.9220 0  6.4843 2   2.1453  0.1526   6.6014  0.1972   6.3672  0.1517 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.1150999069213867  2 
5338661945464004480 0.44727264 166.343199 -58.743262 2.0128 0.0185 11.6458 0.6304  1.0550 0  8.7309 3   9.2788  0.3532   8.7309  0.4174   8.6647  0.2432 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338662082902969472 0.35282031 166.348218 -58.727811 1.9201 0.0625 15.2467 1.5402  2.5620 1  2.1576 1  -5.5207 -0.0908   2.1576  0.0907  -5.3962 -0.1283 0 0 0 1 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338662117262713088 0.35861133 166.343414 -58.700324 2.1771 0.0209 14.7605 1.2473  1.1080 0  9.0007 1   9.0007  0.1308  -8.0147 -0.0308  -0.3476 -0.0369 0 1 0 0 0 1 0 0 0 0 0 0 0 1  9.2836999893188477  2 
5338660914671686144 0.60034265 166.449049 -58.680452 2.0125 0.0897 12.6931 0.8879  7.6030 1 11.6354 1  10.1657  0.1077   6.8835  0.0829  11.6354  0.0517 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.7659001350402832  2 
5338660944682947712 0.34476323 166.456111 -58.671828 2.3496 0.0614 12.3279 0.7557  4.8780 1  0.2010 3   0.2010  0.3704   0.2010  0.2982   0.2010  0.1080 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338662147297759616 0.89619185 166.302059 -58.704972 2.0592 0.0395 16.2020 1.7457  1.0170 0  1.4791 2   1.4805  0.1239  -0.3482 -0.1292   1.4777  0.1411 0 0 0 0 1 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338663216774249344 0.43731807 166.224307 -58.649418 1.9523 0.0508 16.7967 2.0215  1.0270 0  0.7844 2   0.7844  0.1180  -0.7904 -0.0189   0.7844  0.0331 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338663281163918720 0.52527520 166.206663 -58.645221 2.1890 0.0357 12.5519 0.8322  2.8710 1  3.4849 2  -3.4842 -0.0610   3.4186  0.2760   3.5511  0.2003 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338663418584112512 0.71419688 166.384658 -58.688635 2.0701 0.0127 12.4152 0.6917  0.9840 0  3.5919 1  -2.9361 -0.0461  -6.0370 -0.0522   3.5919  0.0930 1 0 0 0 0 0 0 1 0 0 0 0 0 0 -1.0000000000000000 -1 
5338663452946373120 1.00000000 166.428984 -58.699316 2.1036 0.0207 14.5857 1.4277  0.9750 0  9.5837 1  -6.4158 -0.0207   9.5837  0.0835  -5.6267 -0.0145 1 0 1 0 0 0 0 0 0 0 0 0 0 0  5.5290999412536621  1 
5338663624745103232 0.63165583 166.362530 -58.683327 2.0223 0.0510 16.7346 1.9570  0.9920 0  0.9442 2   0.9451  0.1233   0.9433  0.0973  -0.2459 -0.0844 0 0 0 0 0 0 0 0 0 0 0 0 0 1 15.0469999313354492  2 
5338663663450924544 0.74327850 166.318338 -58.675435 2.0950 0.0130 13.3171 0.8501  0.8790 0  5.1948 1  -2.3325 -0.0366  -4.9347 -0.1154   5.1948  0.1346 1 0 0 0 1 0 0 0 0 0 0 0 0 0  5.4716000556945801  0 
5338663697810677504 1.00000000 166.332042 -58.672423 2.0747 0.0232 12.6664 0.7567  1.7130 1  5.0295 3   5.1358  0.0708   5.0295  0.0759   4.8787  0.2284 0 0 0 0 0 0 0 0 0 0 1 0 0 0  4.5148000717163086  3 
5338663732170436352 0.51682183 166.356576 -58.668839 2.0597 0.0323 15.8254 1.5905  1.0330 0  9.6752 1  -0.8257 -0.4141   9.6752  0.1229   8.4050  0.0317 0 0 0 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5338663835249645568 0.45955340 166.342847 -58.653111 2.0685 0.1306 11.1791 0.6604  7.2480 1  6.5390 3   6.6772  0.2771   6.4402  0.2550   6.5390  0.1021 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338663869609437952 0.48134745 166.427764 -58.675546 2.0268 0.0164 13.5600 0.9001  1.2610 0  4.7325 1  -5.1554 -0.0494  -0.1300 -0.1164   4.7325  0.1046 1 0 0 0 1 0 0 0 0 0 0 0 1 0  4.7852997779846191  2 
5338662323421039104 0.78458442 166.243976 -58.747392 2.1272 0.0128 12.8419 0.7757  0.8900 0  4.7728 2  -3.2848 -0.0838   4.9724  0.0738   4.5732  0.0675 0 0 0 0 0 0 1 0 0 0 0 0 0 0  4.7778000831604004  3 
5338662529579448832 0.84359566 166.210861 -58.729812 2.0837 0.0144 13.5279 1.0952  1.0310 0 10.0504 1   7.4559  0.4858  10.0504  0.5101 -10.3216 -0.4015 0 0 0 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338662667018417280 0.94552531 166.220337 -58.704878 2.0913 0.0159 14.1862 1.0486  0.9780 0  8.1376 1  -7.5415 -0.2879 -23.0308 -0.2250   8.1376  0.0908 0 0 0 1 0 0 0 0 0 0 0 0 0 0  7.6772999763488770  3 
5338662804457415296 0.71462360 166.278479 -58.711889 2.0797 0.0256 15.2220 1.3824  1.0070 0 10.4998 1 -17.8157 -0.0295  -4.5472 -0.0840  10.4998  0.0426 1 0 0 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338662976256106112 0.30236681 166.269172 -58.690070 2.0903 0.0172 13.6170 0.9380  1.3210 0  5.4842 2   5.5102  0.1312   6.8966  0.0464   5.4581  0.0367 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338657616137080960 0.87102420 166.542670 -58.826618 2.1029 0.0149 13.6053 0.9164  0.9460 0  2.4648 1  -5.9120 -0.3085   2.4648  0.3253  -2.4742 -0.1344 0 0 0 1 0 1 0 0 0 0 0 0 0 0  6.0040001869201660  1 
5338657375618480384 0.88891550 166.593345 -58.830996 2.0793 0.0124 12.0288 0.6289  0.8620 0  1.1695 1  -1.1784 -0.0394  -0.6400 -0.0181   1.1695  0.0650 1 1 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338657959733969536 0.76661318 166.504984 -58.840397 2.1146 0.0115 12.1417 0.6487  0.8140 0  1.0921 3   1.0921  0.1593   1.0838  0.1859   1.0921  0.1331 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338658097172875392 0.63385610 166.409390 -58.836011 2.0537 0.0455 16.4381 1.8032  1.0420 0 11.2011 1  11.2011  0.0726  -0.2593 -0.0154  -0.5931 -0.0065 0 1 1 0 0 0 0 0 0 0 0 0 1 1 20.0625991821289062  3 
5338658161546304256 0.34197693 166.398705 -58.818838 2.0781 0.0193 14.1242 1.1087  1.1720 0  7.7450 3   7.7450  0.1299   8.2310  0.1706   7.5415  0.1172 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338657856654734720 0.99187693 166.490955 -58.847492 2.0981 0.0165 14.2306 1.0634  0.9220 0  6.3914 1  -4.6257 -0.0351   6.3914  0.0791  -6.8314 -0.0170 1 0 1 0 0 0 0 0 0 0 0 0 0 0  7.6609997749328613  3 
5338656894582084480 0.48294609 166.607775 -58.874413 2.0534 0.0244 13.7796 1.0855  1.7180 1  6.8704 1  -1.9212 -0.0600   6.8704  0.0502  -7.2050 -0.0287 0 0 1 1 0 0 0 0 0 0 0 0 0 0  7.4411001205444336  1 
5338656099962080896 0.88813935 166.148237 -58.806936 2.0869 0.0119 12.3427 0.7724  0.9660 0  1.8181 3   1.8181  0.3224   1.8460  0.4109   1.8181  0.6246 0 0 0 0 0 0 0 0 0 0 0 0 0 0  1.8572000265121460  0 
5338656138667402752 0.56328645 166.153206 -58.799344 2.0787 0.0195 13.4375 0.8947  1.5310 1  6.9891 1  -3.0268 -0.0897   6.9891  0.1322   6.1412  0.2350 0 0 0 0 0 0 1 0 0 0 0 0 0 0  6.1343998908996582  1 
5338656310466146176 0.78363313 166.229327 -58.786842 2.1049 0.0131 13.4145 0.8832  0.9610 0  4.8880 3   4.8326  0.2490   5.0104  0.1776   4.8880  0.4103 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.8498001098632812  1 
5338656310466150016 0.81309033 166.233579 -58.779132 2.0785 0.0596 14.6088 1.2563  3.1220 1  9.2314 2   8.9155  0.0705   9.5473  0.2997  -4.8326 -0.0570 0 0 0 0 0 1 0 0 0 0 0 0 0 0  8.9874000549316406  1 
5338656310466218368 0.77329169 166.234115 -58.791018 2.0944 0.0141 13.6082 0.9630  0.9830 0  7.5559 1 -22.1712 -0.0418   7.5559  0.0683  -4.8787 -0.1001 1 0 0 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338656409199865472 0.52935737 166.211771 -58.762138 2.1866 0.0433 16.4587 1.8436  1.0330 0 13.4449 1  13.4449  0.0653  -3.4447 -0.0214  -1.3158 -0.0173 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338656860222332800 0.97747181 166.602077 -58.880733 2.0775 0.0333 15.7902 1.5790  1.0590 0  1.9139 3   1.9176  0.1750   1.9103  0.4304   1.9139  0.2447 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338658268971641088 0.86231302 166.436710 -58.798413 2.1201 0.0198 13.9465 1.0436  1.3840 0  7.2325 3   7.3016  0.6243   6.5514  0.0533   7.2325  0.2779 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338659535933686016 0.74302776 166.620923 -58.750392 2.0889 0.0414 12.1125 0.6921  3.0430 1 10.2946 2 -17.3146 -0.2260  10.0695  0.1505  10.5197  0.1101 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338659883879549696 1.00000000 166.605458 -58.721959 2.0865 0.0165 13.9032 0.9881  0.9290 0  5.9233 2   5.9571  0.3708  -5.3046 -0.3053   5.8895  0.1619 0 0 0 0 1 0 0 0 0 0 0 0 0 0  5.7421998977661133  1 
5338659982610276224 0.65032826 166.583038 -58.690449 2.0519 0.0114 11.8844 0.6152  0.7580 0  5.6697 1  -0.4325 -0.0407   5.6697  0.2422 -11.0530 -0.0460 1 0 0 1 0 1 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5338660124368342656 0.33318224 166.504107 -58.740343 2.4127 0.0785 16.3960 1.9634  1.8590 1  4.8880 1   2.7004  0.0543   4.8880  0.0475  -6.9891 -0.0108 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338660193117160064 0.44228731 166.536072 -58.724258 2.0426 0.0188 11.7488 0.6564  1.0980 0  6.1245 2  -3.1085 -0.0925   6.0255  0.1567   6.2235  0.0598 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338660291847928448 0.97177021 166.459994 -58.745458 2.0940 0.0112 12.5454 0.7276  0.8780 0  2.8431 2   2.8918  0.0763  -1.3905 -0.0290   2.7944  0.2388 0 1 0 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338660364915795968 0.95135712 166.424363 -58.725107 2.0839 0.0235 15.1028 1.3411  0.9700 0 12.9431 1  -3.1924 -0.0789  12.9431  0.0514 -11.1799 -0.0179 0 0 1 0 0 0 1 0 0 0 0 0 0 0 10.3226003646850586  2 
5338660399275946496 0.70748756 166.439990 -58.723606 2.0612 0.0171 14.1424 1.0395  0.9380 0  7.5702 3   7.4418  0.1094   7.8339  0.0701   7.5702  0.0791 0 0 0 0 0 0 0 0 0 0 1 0 0 0  7.6701002120971680  1 
5338658646928776832 0.66224475 166.436267 -58.789658 2.0879 0.0147 13.8614 0.9723  0.8640 0  8.7642 1   7.0024  0.1718   8.7642  0.0506  -7.4701 -0.0261 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338658681288530688 0.89671179 166.452910 -58.785596 2.0642 0.0967 15.1734 1.4256  4.1110 1  6.9229 1   6.9229  0.0677  -1.2911 -0.1391  -0.3215 -0.2125 0 0 0 0 1 1 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5338658853087265920 1.00000000 166.421715 -58.750163 2.0951 0.0203 14.7993 1.2079  0.9420 0  9.1040 1  -1.9919 -0.0619   9.1040  0.0644  -1.9919 -0.0470 0 0 0 1 0 1 0 0 0 0 0 0 0 0  8.7955999374389648  3 
5338659127965229696 0.33775308 166.623638 -58.786204 2.2301 0.0471 16.1479 1.8639  1.2130 0  2.7004 1  -3.7383 -0.0725  -5.8560 -0.0347   2.7004  0.1633 0 1 0 1 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338659127965237632 0.98132250 166.621345 -58.779558 2.1051 0.0169 13.9599 0.9871  0.9210 0  6.0255 3   6.0255  0.2846   5.7896  0.2779   6.2830  0.0670 0 0 0 0 0 0 0 0 0 0 1 0 0 0  6.2718000411987305  2 
5338659231044436480 0.42017086 166.590789 -58.780551 1.8110 0.0687 12.6810 0.8256  4.4160 1  8.8648 1   8.8648  0.1306   1.0879  0.0506   4.2950  0.0727 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338663903941036800 0.69759585 166.437373 -58.659450 2.1456 0.0381 13.9328 1.1811  2.3170 1  6.8907 2   7.2050  0.2479   6.5764  0.1129   3.0326  0.0610 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.9983000755310059  1 
5338681358717550976 0.89645623 165.754086 -58.845401 2.0684 0.0156 14.0594 1.2351  0.9180 0  8.3176 2   8.3413  0.2687   4.2302  0.0904   8.2939  0.3494 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338682870546065152 0.68356933 165.654412 -58.775559 2.1028 0.0133 13.4895 0.8995  1.0400 0  4.8927 2   4.9160  0.4838   5.9685  0.1199   4.8695  0.3054 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338681289998046848 0.43362083 165.720843 -58.859706 2.0734 0.0254 15.3211 1.4180  1.0470 0  0.3830 3   0.3830  0.3929   0.3830  0.2803   0.3830  0.3623 0 0 0 0 0 0 0 0 0 0 0 0 0 0  9.1645002365112305  1 
5338683076704324864 0.63057083 165.630004 -58.740649 1.9877 0.0166 14.2391 1.0754  1.0610 0  9.6385 1  -3.2973 -0.1107 -11.3945 -0.0368   9.6385  0.0461 0 1 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338683592101374208 0.62625554 165.360881 -59.038715 2.1346 0.0265 15.4352 1.4590  0.9420 0  2.9083 1   2.9083  0.0608  -2.3459 -0.0386 -11.1163 -0.0137 0 1 1 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338681289998038528 0.52546947 165.711040 -58.865881 2.2096 0.0513 16.8749 2.0465  1.0040 0  0.5142 1  -0.3830 -0.0693   0.5142  0.0545  -0.3837 -0.1111 0 0 0 1 0 1 0 0 0 0 0 1 0 1  0.5138999819755554  1 
5338681255638294144 0.28479896 165.697906 -58.867367 1.6772 0.1273 14.7340 1.4155  7.0410 1  9.2611 1   9.2611  0.0998  -1.4307 -0.0582  -0.1916 -0.0172 0 0 1 0 1 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5338681186918813312 0.70585573 165.743244 -58.886554 1.9252 0.0297 12.9664 0.8877  3.4340 1  4.2625 3   4.2625  0.3941   4.4956  0.6291   4.1505  0.2327 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338678472499771520 0.42166504 165.869979 -58.871773 2.1915 0.0347 14.2834 1.1081  2.2140 1  7.4986 3   7.4559  0.0980   7.7156  0.2243   7.4986  0.0942 0 0 0 0 0 0 0 0 0 0 0 0 0 0  8.7927999496459961  3 
5338678919176235008 0.31518766 165.744328 -58.973999 1.6895 0.1035 13.2954 0.9310  9.6750 1  5.3046 3   5.2046  0.3296   5.3046  0.5526   5.3349  0.5205 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338679052265109376 0.71455674 165.660156 -58.967381 2.0738 0.0142 12.9321 0.7823  0.9490 0  5.4270 3   5.3757  0.3212   5.6482  0.3225   5.4270  0.1959 0 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5338680190486326144 0.59665261 165.555514 -58.904351 2.0484 0.0129 13.4853 0.8978  0.9760 0  5.7786 3   5.7786  0.5188   5.6054  0.4255   5.7786  0.3677 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.0808000564575195  3 
5338680499724026496 0.63170884 165.683226 -58.885336 2.1230 0.0247 15.3279 1.4222  1.0120 0  1.7737 3   1.7636  0.2216   1.7737  0.2710   1.7737  0.3080 0 0 0 0 0 0 0 0 0 0 0 0 0 0  1.7762999534606934  1 
5338681049479884672 0.79144992 165.797875 -58.881381 2.0693 0.0206 14.8422 1.2509  1.0360 0 10.1079 1  10.1079  0.0583  -8.5827 -0.0263  -3.2599 -0.0094 0 1 1 0 1 0 0 0 0 0 0 0 0 0  9.1781997680664062  3 
5338693625145334272 0.76334654 165.400038 -58.805308 2.0970 0.0121 12.9969 0.8046  0.8420 0  5.3553 3   5.2844  0.2247   5.7786  0.1441   5.3553  0.0808 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338694243620707072 0.78084478 165.578758 -58.793400 2.0871 0.0109 12.2728 0.6794  0.9110 0  1.2801 2   1.2764  0.1305  -1.2476 -0.0444   1.2837  0.1911 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338695514931018368 0.74347427 165.411797 -58.739700 2.0816 0.0181 14.4069 1.0962  1.0290 0  7.9169 2   8.0147  0.1220   6.4402  0.0497   7.8190  0.0955 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338695549290743936 0.46912062 165.366450 -58.734593 2.1469 0.0716 14.2980 1.1432  5.0150 1  8.0863 2   8.2939  0.1736   7.8787  0.1725  -5.0969 -0.1377 0 0 0 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338695549290748672 0.67927721 165.383087 -58.736478 2.1051 0.0145 13.4839 0.9029  0.9150 0  5.1261 3   5.1358  0.6644   5.1261  0.5877   5.0872  0.5962 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338695892888207488 0.76849057 165.488713 -58.695366 2.0593 0.0241 15.1857 1.3794  1.0210 0  5.0439 2   7.1640  0.2534   5.0487  0.2646   5.0391  0.1827 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338696129061559168 0.37935479 165.386264 -58.664104 2.1664 0.0682 16.7026 2.0187  1.3960 0 10.3417 2  10.2433  0.1898  10.4400  0.2375   2.2327  0.0327 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338696202125871616 0.58622523 165.435725 -58.651843 2.1028 0.0165 12.9513 0.8000  1.0430 0  4.1190 1   4.1190  0.7746  -3.8173 -0.0790  -3.7454 -0.2893 0 0 0 0 1 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338696477003620096 0.67804169 165.311240 -58.770868 2.0985 0.0131 12.4879 0.7131  1.0030 0  2.0263 3   2.0770  0.4257   2.0109  0.1263   2.0263  0.4611 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338692697432449664 0.75706122 165.547724 -58.812515 2.0666 0.0207 14.9011 1.2754  0.9750 0  9.5837 2   9.5473  0.2500  -9.4569 -0.0418   9.6202  0.1756 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338687474751772416 0.62061062 165.331271 -58.840216 2.0609 0.0199 14.6937 1.2017  1.0490 0  3.8391 3   3.8538  0.0772   3.8391  0.2128   3.8246  0.0558 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338687680910001664 0.57971494 165.223148 -58.969346 2.1219 0.0170 14.3956 1.1667  1.0000 0  7.5702 3   8.0300  0.1441   7.5702  0.2659   7.1913  0.3118 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338689605055420160 0.55585499 165.083525 -58.855412 2.1935 0.0121 13.2194 0.8535  0.9700 0  5.8006 3   5.9345  0.4581   5.7566  0.0668   5.8006  0.1335 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338690360969762944 0.58308036 165.255177 -58.839494 2.1512 0.0489 16.5573 2.1898  1.1310 0  2.9389 2   2.9250  0.1584   3.3036  0.1565   2.9529  0.0708 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338691151243667968 0.63361739 165.061787 -58.829937 2.0572 0.0207 14.8018 1.4867  1.0840 0  6.4280 1  -3.1742 -0.0575   6.4280  0.0618  -5.4893 -0.0143 0 0 1 0 0 1 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338691907158581760 0.66906199 165.512957 -58.898493 2.0851 0.0170 14.5658 1.1807  1.0450 0  5.3359 2   5.4374  0.1705   5.2344  0.3264  -7.8637 -0.2306 0 0 0 0 0 1 0 0 0 0 0 0 0 0  5.1512999534606934  1 
5338692250755738112 0.64590313 165.447650 -58.877859 2.1005 0.0126 13.5443 0.9222  1.0850 0  6.3738 2  -6.6014 -0.0416   6.6645  0.1689   6.0831  0.0500 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338664797322221440 0.94451415 166.224705 -58.621525 2.1018 0.0222 14.9564 1.2859  1.0910 0  4.6699 1  -4.4956 -0.0417   4.6699  0.0472 -11.5034 -0.0173 1 0 1 0 0 0 0 0 0 0 0 0 0 0  8.3622999191284180  0 
5338664900401434368 0.87174853 166.218289 -58.614014 2.0727 0.0144 13.9132 0.9842  0.9680 0  6.6714 2   6.7538  0.0701  -0.1363 -0.0106   6.5889  0.0311 0 1 0 0 1 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338664964775038208 0.95227419 166.311438 -58.615137 2.0851 0.0114 13.2027 0.8409  1.0070 0  6.2592 2   6.2235  0.1497   5.3962  0.3093   6.2949  0.0705 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338665243998861312 0.88547207 166.258711 -58.600305 2.0870 0.0558 16.9159 2.0092  1.0240 0  0.6597 3   0.6597  0.5617   0.6597  0.6424   0.6597  0.5444 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338665243998865024 0.65932365 166.265421 -58.605222 2.0852 0.0158 14.3509 1.1054  0.9840 0  6.0370 1   6.0370  0.4335  -0.6610 -0.2452  -0.6597 -0.2350 0 0 0 0 1 1 0 0 0 0 0 0 1 1 -1.0000000000000000 -1 
5338665548888124928 0.63513001 165.886515 -59.268340 2.1055 0.0135 13.7709 0.9574  0.9440 0  6.0255 3   5.7676  0.1019   6.0370  0.2524   6.0255  0.2641 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338665411451709440 0.81447116 166.270617 -58.566652 2.0821 0.0228 14.8393 1.2317  1.1830 0  9.2113 2   9.4390  0.4128   4.5128  0.1161   8.9836  0.0817 0 0 0 0 0 0 0 0 0 0 0 0 0 0  8.7796001434326172  2 
5338664105781563136 0.62083730 166.421975 -58.620047 2.0659 0.0411 16.1719 1.7750  1.0490 0  7.7598 1  -7.0424 -0.0616   7.7598  0.0452  -7.3434 -0.0288 0 0 1 1 0 1 0 0 0 0 0 0 0 0  6.7648000717163086  2 
5338664277577565056 0.79516290 166.381732 -58.626929 2.1247 0.0124 13.3396 0.8699  1.0320 0  5.5432 2  -3.2973 -0.0447   5.6697  0.0562   5.4167  0.0493 1 0 0 0 0 0 1 0 0 0 0 0 0 0  5.2012000083923340  1 
5338664281926278272 0.73547449 166.369957 -58.618181 2.1281 0.0172 14.4288 1.1333  0.9180 0  9.8049 1 -28.7706 -0.1254   9.8049  0.0853 -10.0695 -0.0266 0 0 1 0 0 0 0 0 0 0 0 0 0 0  9.0692996978759766  1 
5338664311940003840 0.72416012 166.394788 -58.619624 2.0950 0.0121 13.2128 0.8362  0.9180 0  5.2844 1  -5.5841 -0.0521   5.2844  0.1506  -5.5207 -0.0277 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338664453724900608 0.86891130 166.308564 -58.663545 2.0703 0.0120 12.3607 0.6942  0.9950 0  2.0652 3   2.0225  0.4423   2.0770  0.0590   2.0652  0.3381 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338667236864649216 0.58816268 165.765348 -59.174167 2.0853 0.0146 13.9432 0.9977  0.9680 0  7.0291 1  -0.1820 -0.3579   7.0291  0.3435   3.4710  0.2221 0 0 0 1 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5338667919709894016 0.59469187 165.905932 -59.147016 2.1220 0.0102 12.4294 0.7049  0.8730 0  1.9139 1  -1.9176 -0.0486   1.9139  0.0765 -11.1586 -0.0187 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338668061498158080 0.70492432 165.838511 -59.148298 2.1051 0.0141 13.9304 0.9998  0.9050 0  7.1916 2   7.1233  0.2158   7.2600  0.1196  -0.6449 -0.0696 0 0 0 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5338668233297135488 0.79144992 165.852002 -59.113393 2.0761 0.0149 13.1181 0.8476  1.3050 0  4.4956 3   4.8880  0.1744   4.4956  0.5604   4.4109  0.3200 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338675139584899072 0.63186409 165.947698 -59.028055 2.0512 0.0460 16.5458 1.9506  1.0900 0  0.2683 3   0.2683  0.1589   0.2683  0.0762   0.2683  0.1226 0 0 0 0 0 0 0 0 0 0 0 0 0 0 11.5504999160766602  2 
5338675173964923008 0.80284872 165.958186 -59.015932 2.0671 0.0141 13.8569 0.9699  0.9450 0  5.8227 3   5.6589  0.4280   5.8227  0.4847   6.2353  0.1830 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.8144001960754395  2 
5338676685793473664 0.70965781 166.023766 -58.969847 2.0966 0.0100 12.5958 0.7295  0.8630 0  3.0274 2  -3.1562 -0.0309   3.0849  0.2258   2.9698  0.0637 1 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338676926315346816 0.79694112 165.963166 -58.957632 2.0743 0.0286 13.3448 0.9919  2.5010 1  5.9458 3   6.2591  0.1849   5.6482  0.2674   5.9458  0.1953 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.9033999443054199  3 
5338677338628489088 0.64308739 165.981558 -58.924874 2.1579 0.0402 13.5370 0.9359  3.1900 1  7.2604 2   6.9361  0.0662   7.5847  0.0690  -6.0026 -0.0305 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338674486769938176 0.55848014 165.985672 -59.055080 2.1784 0.0378 15.8695 1.6244  1.2670 0  1.2452 1   1.2452  0.1798  -0.1333 -0.0945  -0.1333 -0.1201 0 0 0 0 0 0 0 0 0 0 0 0 1 1 -1.0000000000000000 -1 
5338669710765834240 0.27780048 165.749604 -59.064272 2.0858 0.0283 14.0873 1.2063  1.9860 1  7.6717 3   7.6717  0.1514   7.3016  0.1535   8.0606  0.1095 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338671841069201152 0.67934080 165.528464 -59.073409 2.1117 0.0153 13.9718 1.0144  1.0150 0  7.2325 3   7.2325  0.4864   7.2877  0.1770   7.0962  0.2773 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338672012867909760 0.36960855 165.534552 -59.040572 2.1096 0.0129 11.8659 0.6578  0.9770 0  8.0838 2   8.1376  0.0784   8.0300  0.1400  -2.8211 -0.0133 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338672631343229440 0.68048701 165.627501 -59.015193 2.1254 0.0109 12.2882 0.6948  0.9370 0  1.7603 3   1.7873  0.1901   1.7503  0.2018   1.7603  0.1227 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338673902653575936 0.42079862 165.633580 -58.978066 2.1444 0.0148 14.1338 1.0586  0.9920 0  9.6385 1  -7.9691 -0.0538   8.3097  0.2035   9.6385  0.0323 1 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5338673902653577472 0.74019053 165.628185 -58.972980 2.0849 0.0129 12.9938 0.7916  0.9290 0  4.0956 3   4.1981  0.2577   4.0956  0.3184   3.8685  0.1615 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338673967025400704 0.74573763 165.582848 -58.964970 2.0683 0.0286 15.7125 1.5568  1.0100 0  1.1323 3   1.1323  0.6465   1.1323  0.2692   1.1344  0.3313 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338674211891229952 0.64642826 165.569486 -58.943335 2.0604 0.0170 14.4742 1.1345  0.9400 0  8.0300 3   8.1222  0.0771   8.0300  0.1874   7.9843  0.0506 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338655245314145152 0.99893723 166.369272 -58.825235 2.0867 0.0291 12.8865 0.9491  1.8990 1  5.6482 3   5.7676  0.3072   5.3349  0.5960   5.6482  0.1996 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.0903000831604004  1 
5338655348361782400 0.45878202 166.293287 -58.841487 2.0133 0.0290 15.4944 1.4635  0.9330 0  6.2949 1  -1.9507 -0.1295   6.2949  0.0670  -1.9285 -0.0792 0 0 0 1 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338655520192048512 0.85391173 166.313272 -58.808870 2.1183 0.0120 12.5756 0.7339  0.9150 0  3.0616 2   3.0499  0.3252   1.5585  0.1824   3.0732  0.3006 0 0 0 0 0 0 0 0 0 0 0 0 0 0  3.2916998863220215  3 
5338650022633674368 0.82521973 166.383855 -58.952255 2.0751 0.0158 13.9603 1.0020  0.8930 0  7.4701 3   7.3994  0.4137   7.5415  0.2690   7.4701  0.0578 0 0 0 0 0 0 0 0 0 0 0 0 0 0  7.1135997772216797  2 
5338653424247618176 0.64313790 166.175847 -58.950990 2.0866 0.0148 13.8347 0.9652  0.9750 0  3.3415 1  -4.5214 -0.0785   3.3415  0.0498  -4.5820 -0.1566 0 0 0 1 0 1 0 0 0 0 0 0 0 0  6.6486001014709473  1 
5338653454260022784 0.80386642 166.171692 -58.946433 2.0799 0.0099 12.2529 0.7949  0.8490 0  4.5735 2   4.5300  0.3021  -2.3414 -0.1544   4.6169  0.4807 0 0 0 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338653836564519936 0.71777035 166.132227 -58.917026 2.0655 0.0251 15.4991 1.4576  0.9600 0  3.9427 3   3.9653  0.1606   3.8318  0.3058   3.9427  0.2111 0 0 0 0 0 0 0 0 0 0 0 0 0 0  3.9591000080108643  1 
5338654278895693056 0.90621096 166.142295 -58.868952 2.0931 0.0293 15.5095 1.5008  1.1080 0  5.1358 1 -10.4798 -0.0198   5.1358  0.0493  -2.2842 -0.0079 1 0 1 0 0 1 0 0 0 0 0 0 0 0 10.8100996017456055  2 
5338654317601235328 0.67484252 166.111344 -58.879954 2.1188 0.0418 16.3826 1.8363  0.9710 0 10.6001 1  -0.2380 -0.0776  10.6001  0.0893  -7.2187 -0.0152 0 0 1 1 0 0 0 0 0 0 0 1 0 0 12.3598003387451172  2 
5338646208701929856 0.73584255 166.795941 -58.857120 2.0873 0.0308 15.6298 1.5749  1.1100 0  1.9957 2   1.9995  0.2382   0.0000  0.0000   1.9919  0.0842 0 0 0 0 0 0 0 0 0 0 0 0 0 0  1.9743000268936157  1 
5338646483579981696 0.79948752 166.873980 -58.834597 2.0852 0.0237 13.5820 0.9308  1.6720 1  5.3349 1 -22.2981 -0.3155   0.0000  0.0000   5.3349  0.1968 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338646586659199360 0.82090256 166.827892 -58.817399 2.0761 0.0155 13.6546 0.9226  0.9830 0  3.1442 1  -3.1203 -0.1588  -0.5581 -0.0110   3.1442  0.1942 0 1 0 0 1 0 1 0 0 0 0 0 1 0  6.1782999038696289  1 
5338643253764519168 0.53790405 166.933975 -58.875142 1.9668 0.0584 16.5306 1.8475  1.1190 0  0.5444 2   0.5444  0.1145   0.0000  0.0000   0.5444  0.1490 0 0 0 0 0 0 0 0 0 0 0 0 0 0 13.5410995483398438  3 
5338643528641955584 0.72867575 166.832913 -58.999581 2.1158 0.0164 13.8089 1.1366  1.1080 0  6.8835 1   2.7944  0.3412  -1.5675 -0.0106   6.8835  0.1406 0 1 0 0 0 0 0 0 0 0 0 0 0 0  6.1255002021789551  2 
5338643631721180160 0.88287936 166.797416 -58.984469 2.1059 0.0218 14.8225 1.2430  1.0030 0  8.6154 1  -0.1866 -0.2878   0.0000  0.0000   8.6154  0.2139 0 0 0 1 0 0 0 0 0 0 0 1 0 0  8.3341999053955078  1 
5338648888762282752 0.71068183 166.496843 -59.004811 2.0960 0.0354 16.1078 1.7029  0.9680 0  0.9818 2   0.9818  0.5569   0.0000  0.0000   0.9818  0.5406 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338649060560828672 0.61210183 166.408295 -59.040338 2.1317 0.0174 14.3847 1.1153  0.9710 0  8.2548 2   8.1842  0.2675  -0.6597 -0.0125   8.3255  0.3118 0 1 0 0 0 0 0 0 0 0 0 0 1 0  8.0285997390747070  1 
5338649365452354432 0.62429255 166.316482 -59.015876 2.0030 0.0218 14.9543 1.4272  1.1110 0 10.0887 1  -9.3496 -0.0201  10.0887  0.0481  -9.2084 -0.0157 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338649507237473792 0.50195782 166.311815 -58.985962 2.1229 0.0187 12.5520 0.7545  1.5410 1  2.7158 3   2.7158  0.2502   2.7785  0.1839   2.6901  0.1649 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338649747755780224 0.33584577 166.440596 -58.965979 2.1608 0.0209 14.8267 1.2566  0.9800 0  8.1376 1  -7.7009 -0.0925   8.1376  0.0823   7.2462  0.1755 0 0 0 1 0 0 0 0 0 1 0 0 0 0  7.7548999786376953  3 
5338648579492377216 0.51532380 166.518963 -59.034862 1.9742 0.0522 16.7825 1.8870  1.0410 0 11.2011 1  11.2011  0.1169   0.0000  0.0000  -2.9083 -0.0164 0 0 1 0 0 1 0 0 0 0 0 0 0 0 10.9631004333496094  1 
5338647102055367552 0.69660953 166.695654 -58.833763 2.1256 0.0297 12.8909 0.9223  2.1320 1  5.8116 3   6.3069  0.2163   5.8116  0.1373   5.7239  0.3268 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338647514372182144 0.31111703 166.775882 -58.781426 1.9913 0.0327 15.5828 1.6914  1.0830 0  7.8414 2  -7.6136 -0.0200   7.8339  0.0791   7.8488  0.2007 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338647544391469184 0.59755554 166.792507 -58.787810 2.1074 0.0545 16.4209 1.9929  1.1890 0  0.7609 3   0.7609  0.1229   0.7609  0.0847   0.7594  0.0345 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338648029768680448 0.74483990 166.485881 -59.066560 2.0999 0.0126 13.6780 0.9346  0.8910 0  6.7733 2   6.8184  0.3395   0.0000  0.0000   6.7282  0.0992 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338648167207689728 0.76530648 166.506066 -59.049463 2.1046 0.0101 12.4513 0.7043  0.8550 0  2.9817 2   3.0384  0.2792   0.0000  0.0000   2.9250  0.1724 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338648476445366656 0.67029696 166.529468 -59.043822 2.0774 0.0117 13.1190 0.8150  0.9620 0  4.0299 2   4.0184  0.3997   0.0000  0.0000   4.0414  0.4030 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.2814998626708984  1 
5338611574082373120 0.60381214 166.656900 -59.178187 2.1286 0.0205 14.8948 1.2734  1.0290 0  9.3233 2   9.4031  0.1467   0.0000  0.0000   9.2435  0.0612 0 0 0 0 0 0 0 0 0 0 0 0 0 0  9.2557001113891602  2 
5337876825444250112 0.54520498 167.476445 -59.295567 2.1168 0.0623 15.4323 1.5174  2.3620 1  6.2778 2   6.3793  0.2445   0.0000  0.0000   6.1763  0.1937 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337877581360195712 0.38562662 167.304038 -59.276614 2.2370 0.0353 15.5394 1.3938  1.1730 0  8.3097 1   8.3097  0.0901   0.0000  0.0000  -0.2719 -0.0258 0 0 1 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5337878337272467712 0.41827756 167.173298 -59.373629 2.1931 0.0439 16.3387 1.8347  1.0860 0  1.9322 1   1.9322  0.1022   0.0000  0.0000  -1.9285 -0.0110 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337878474711464320 0.72216020 167.189592 -59.347549 2.0359 0.0189 14.6471 1.1760  0.9480 0  8.7392 2   8.7143  0.1508   0.0000  0.0000   8.7642  0.2362 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337879196265720192 0.55281586 167.146511 -59.290558 2.1071 0.0145 13.8896 0.9874  0.9050 0  7.0097 2   7.1097  0.0759   0.0000  0.0000   6.9098  0.0725 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337880536295569920 0.44230207 167.218877 -59.270019 2.2384 0.0602 13.0771 0.9797  5.1100 1  6.6519 1   6.6519  0.2620   0.0000  0.0000   5.9345  0.1890 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337880742453996416 0.79817629 167.196567 -59.265020 2.0589 0.0309 15.8137 1.5955  1.0120 0  2.6294 1   2.6294  0.3611   0.0000  0.0000  -0.2761 -0.0446 0 0 0 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5337875962103246848 0.68821955 167.301920 -59.328170 2.0553 0.0276 15.5191 1.4985  1.0010 0 12.0406 1  -2.2626 -0.0523   0.0000  0.0000  12.0406  0.0482 1 0 0 1 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337867135997180800 0.51055474 167.851001 -59.341285 2.0824 0.0231 15.1882 1.3746  0.9410 0  1.0345 2   1.0355  0.3241   1.0335  0.1920  -0.6853 -0.1222 0 0 0 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5337868269868343424 0.57428196 168.008342 -59.278248 2.1371 0.0123 13.4616 0.9194  0.9120 0  6.1412 3   6.1646  0.2186   5.8227  0.1889   6.1412  0.1588 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337869884776096256 0.57581957 167.698679 -59.331701 2.0925 0.0187 14.6617 1.2094  0.9280 0  8.5991 3   8.7309  0.1210   8.5827  0.2774   8.5991  0.1056 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337870331452735104 0.64691826 167.727350 -59.298974 2.0444 0.0234 14.5164 1.2772  1.4390 1  8.5827 3   8.5827  0.1488   8.4210  0.1055   9.0350  0.0560 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337870567624256640 0.50308519 167.632302 -59.339205 2.0943 0.0131 13.6249 0.9276  0.9590 0  6.2698 2   6.0255  0.0875   0.0000  0.0000   6.5141  0.0566 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337873080231514496 0.61053873 167.607923 -59.194445 2.0596 0.0121 13.4112 0.8743  0.8970 0  5.5418 1 -22.9871 -0.2680   0.0000  0.0000   5.5418  0.1292 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337874901298743296 0.37636638 167.373858 -59.367172 2.0643 0.0130 13.4697 1.0405  0.8550 0  6.3793 1  -6.1881 -0.0468   0.0000  0.0000   6.3793  0.2045 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337882013764376448 0.77975886 167.100058 -59.184827 2.0989 0.0214 14.8063 1.2286  1.0490 0  9.1909 1   9.1909  0.0755   0.0000  0.0000  -8.5339 -0.0219 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337890260102624768 0.79448387 167.296537 -58.996757 2.0889 0.0145 13.2411 0.8395  0.8930 0  5.2597 2   5.3147  0.5080   0.0000  0.0000   5.2046  0.1443 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337890397541422336 0.67450360 167.220863 -59.042523 2.1016 0.0433 16.3692 1.8170  0.9630 0 12.4837 1  -6.7796 -0.0304   0.0000  0.0000  12.4837  0.0406 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337890981657080320 0.50594158 167.197660 -58.986219 2.0227 0.0398 16.0869 1.7134  1.0170 0  5.6805 1 -29.0455 -0.1985   0.0000  0.0000   5.6805  0.0951 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337882391721514624 0.81672092 167.086021 -59.170304 2.0947 0.0438 16.2941 1.7894  1.0340 0  6.4773 2   6.4280  0.5473   0.0000  0.0000   6.5265  0.3865 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337882524811915520 0.75909378 167.105630 -59.148001 2.0860 0.0116 12.3048 0.6855  0.7890 0  1.3826 2   1.3721  0.1395   0.0000  0.0000   1.3931  0.1635 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337883594313488768 0.45150780 167.449694 -59.190360 2.2141 0.0219 15.1411 1.4060  0.9620 0  9.0003 2   8.6154  0.1645   0.0000  0.0000   9.3853  0.0911 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337884040989582208 0.64557926 167.338785 -59.215950 2.0442 0.0362 16.1313 1.7414  1.0050 0  3.4447 1  -3.4842 -0.1776   0.0000  0.0000   3.4447  0.0575 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337885067438710144 0.41826694 167.538493 -59.154420 2.2105 0.0342 16.0256 1.9045  1.0510 0  1.5991 2   1.5976  0.0625   0.0000  0.0000   1.6006  0.1488 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337885209221222784 0.55505692 167.476417 -59.165879 2.0438 0.0221 15.1188 1.3274  1.0100 0  2.3370 2   2.3237  0.6492   0.0000  0.0000   2.3503  0.5963 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337785669050700032 0.46512482 167.958615 -59.725290 2.1407 0.0211 14.1519 1.1102  1.3400 0  7.3573 1   2.1535  0.1799   7.3573  0.1708  -0.5413 -0.0617 0 0 0 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5337792266120849408 0.42699945 168.467819 -59.816696 2.1512 0.0182 13.6735 1.0021  1.4420 1  6.8314 1  -6.1295 -0.0413   6.8314  0.1592   6.1062  0.0913 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337748629258254336 0.38695078 166.986962 -59.824795 1.9833 0.0540 16.9347 1.9827  1.0170 0  5.5418 1   5.5418  0.1003   4.1034  0.0658   4.6967  0.0564 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337322809013106944 0.27965719 166.846837 -60.624547 2.1913 0.0439 16.6691 2.3291  1.0280 0  4.9441 1  -1.6532 -0.0095   4.9441  0.0661  -5.8560 -0.0128 1 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337467635309911936 0.28610806 168.974190 -60.548094 2.1790 0.0150 14.2389 1.1164  0.9610 0  7.9467 2  -8.0759 -0.0230   8.0147  0.0627   7.8787  0.0724 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337520308802580736 0.28909157 170.622490 -60.369570 2.1017 0.0184 14.8424 1.2779  1.0060 0 10.2628 1  -9.0522 -0.1092  10.2628  0.0620  -8.8479 -0.0575 0 0 0 1 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337535182216396416 0.31240641 170.249876 -60.154430 2.1288 0.0267 15.0320 1.3719  1.1310 0  2.8483 2   2.8808  0.1047   1.4499  0.1551   2.8158  0.0933 0 0 0 0 0 0 0 0 1 0 0 0 0 0 -1.0000000000000000 -1 
5337572123293176832 0.35818823 168.924034 -60.219150 2.0959 0.0128 12.7663 0.7843  0.9830 0  2.6698 3   2.6445  0.1283   2.6698  0.2021   2.9305  0.1480 0 0 0 0 0 0 0 0 1 0 0 0 0 0 -1.0000000000000000 -1 
5337740657798275072 0.42622624 166.867642 -59.949898 2.0441 0.0181 14.1773 1.1074  1.2570 0  7.2600 3   7.2600  0.1026   7.1097  0.4992   7.3854  0.0584 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337743062980427392 0.42647227 167.083336 -59.975511 2.0136 0.0529 16.6063 2.0731  1.1190 0  1.2524 1  -3.3036 -0.0430  -0.6267 -0.0224   1.2524  0.0581 1 1 0 0 0 0 1 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5337801783769236480 0.34046604 168.640698 -59.606253 1.9371 0.0839 16.0497 1.7444  2.2710 1  9.2981 2   9.4749  0.1182   5.1849  0.0945   9.1213  0.0943 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337808690077211008 0.48552528 168.156109 -59.671412 2.0323 0.0239 15.1354 1.3430  0.9780 0  1.7519 2   4.1901  0.0691   1.7469  0.1114   1.7569  0.0511 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337847069907519616 0.61577023 167.001758 -59.549258 2.0795 0.0136 13.7944 0.9797  0.9600 0  6.4219 2   6.4280  0.5611   0.0000  0.0000   6.4158  0.1486 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337848852269000960 0.55362115 167.176680 -59.592916 2.1036 0.0125 13.0206 0.8461  0.9620 0  4.5559 3   4.5559  0.2047   4.5042  0.3583   4.5646  0.1471 0 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5337851948995460992 0.44894520 167.102144 -59.566141 2.2332 0.0352 15.6660 1.7276  1.2120 0  4.4407 2   4.3858  0.1772   0.0000  0.0000   4.4956  0.0592 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337854384186207872 0.69226497 167.126525 -59.442852 2.0378 0.0110 12.6481 0.7510  0.8250 0  3.3130 2   3.2973  0.3453   0.0000  0.0000   3.3288  0.0723 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337815080989275904 0.31024187 168.519240 -59.514886 2.0352 0.0162 14.1365 1.1183  0.8820 0  3.1985 3   3.2045  0.6505   3.1924  0.7850   3.1985  0.5136 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337818791840937600 0.55242965 168.077509 -59.423703 2.1098 0.0169 14.3737 1.1041  0.9520 0  8.0453 3   8.0453  0.1430   7.3994  0.1327   8.0606  0.0612 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337820299324833152 0.51916488 168.096369 -59.399821 2.0671 0.0121 12.7491 0.7617  0.9000 0  3.5377 3   3.5377  0.1556   3.6678  0.1719   3.5377  0.1773 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337820509827944704 0.45724444 168.055299 -59.359300 2.0688 0.0119 13.2351 0.8399  0.9040 0  5.9458 3   5.8116  0.2026   5.9685  0.3733   5.9458  0.2505 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337833463450357120 0.43093059 167.689903 -59.686418 2.0641 0.0204 14.8002 1.2579  0.9740 0  5.3349 1 -23.2067 -0.3810   5.3349  0.0776 -16.7956 -0.0420 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337842878019390592 0.70093546 167.157407 -59.630534 2.0375 0.0383 16.3396 1.8196  0.9560 0  0.1031 2   0.1031  0.2554  -0.1031 -0.0279   0.1031  0.0657 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337844355487975808 0.55155507 166.954463 -59.678557 2.0643 0.0148 14.0935 1.0395  0.9190 0  2.8544 2   2.9250  0.1050   0.0000  0.0000   2.7838  0.0556 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5337891355267992704 0.73718206 167.183893 -58.945838 2.1080 0.0136 13.5353 0.9029  0.8810 0  5.5418 1   4.5646  0.0785   0.0000  0.0000   5.5418  0.0842 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338587689725883136 0.59787789 165.233135 -59.193519 2.0810 0.0141 13.6777 0.9340  0.9480 0  6.9229 3   6.9229  0.2281   6.8835  0.0899   7.3434  0.0775 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338588106393298432 0.64857520 165.239950 -59.164589 2.0653 0.0363 16.1613 1.7401  1.0310 0  1.9731 3   1.9731  0.2321   1.9693  0.1798   1.9731  0.0680 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338589549502464640 0.67438813 165.370012 -59.076935 2.0860 0.0166 14.2614 1.0736  0.9790 0  8.0000 2   7.9087  0.3548   8.0913  0.1598  -3.9578 -0.0206 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338590713383000576 0.51995360 165.231458 -59.026890 2.0261 0.0567 16.9105 2.0636  1.0490 0  1.0044 1  -4.2625 -0.0385  -1.2764 -0.0226   1.0044  0.1746 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338591095690244736 0.61131517 165.033889 -59.156747 2.1284 0.0269 15.5333 1.5104  0.9200 0  7.4972 2   7.7893  0.3565   4.6788  0.1500   7.2050  0.0904 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338593157274663040 0.50946433 165.164198 -59.067151 2.0023 0.0221 15.1149 1.3333  0.9580 0  3.0879 2  -3.0499 -0.1892   3.0732  0.3641   3.1026  0.3326 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338575255849808896 0.57654335 165.445915 -59.228604 2.1194 0.0206 14.7345 1.2369  0.9360 0  4.5472 3   4.5559  0.1387   4.5472  0.3925   4.3032  0.1478 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338575496368082944 0.55255630 165.628017 -59.261550 2.1302 0.0474 16.0861 1.7096  1.3830 0  4.1862 2   4.1981  0.1603   4.1742  0.1825   1.7075  0.1037 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338576355361378944 0.68222677 165.606760 -59.182602 2.0725 0.0124 13.5134 0.8949  0.9220 0  5.3451 3   5.2146  0.0770   5.3451  0.0661   5.3451  0.1337 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338576802037912576 0.60405002 165.415900 -59.204241 2.0599 0.0548 16.5003 2.2243  1.2470 0  3.0441 1  -3.3415 -0.0331 -19.4445 -0.0755   3.0441  0.0528 1 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338579516457902464 0.53247786 165.105165 -59.341067 2.1126 0.0198 14.0358 1.0308  1.4110 1  6.4280 1   6.4280  0.1746   5.7239  0.1187  -3.0384 -0.0161 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338604461616125952 0.63856718 166.814133 -59.396388 2.0793 0.0119 13.1226 0.8287  0.9110 0  4.2402 2   4.1112  0.2335   0.0000  0.0000   4.3692  0.3681 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338605732926520832 0.44045195 166.802786 -59.359852 1.9564 0.0527 13.9027 1.0466  3.6870 1  5.8906 2   6.0026  0.5767   0.0000  0.0000   5.7786  0.2717 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338605870365437824 0.73432671 166.747139 -59.357190 2.0953 0.0196 14.7995 1.2444  0.9610 0  9.0522 1   9.0522  0.1435   0.0000  0.0000  -4.5472 -0.0136 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338606729359319808 0.51563059 166.968466 -59.330138 2.1274 0.0256 12.2791 0.7969  1.9420 1  2.0060 2   2.0613  0.2177   0.0000  0.0000   1.9507  0.3254 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338609443778116224 0.60864429 166.552830 -59.341254 2.1469 0.0535 16.9185 2.0748  0.9410 0  5.9685 1  -3.3478 -0.0160   0.0000  0.0000   5.9685  0.0428 1 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338610715088795264 0.37621540 166.725695 -59.248580 2.0881 0.0146 12.8945 0.7823  1.9260 1  3.8722 2   3.8465  0.2014   0.0000  0.0000   3.8980  0.3592 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338610852527682944 0.67019839 166.667725 -59.254164 2.0543 0.0188 14.6862 1.1943  0.9090 0  1.1025 1   1.1025  0.0609   0.0000  0.0000  -0.2206 -0.0125 0 0 1 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5338596146558739584 0.73816738 166.783441 -59.549330 2.0448 0.0156 14.4533 1.1222  0.9200 0  8.4371 1   8.4371  0.2263   0.0000  0.0000  -8.0147 -0.0331 0 0 0 0 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338596180918449024 0.52529901 166.774249 -59.559027 2.0700 0.0202 14.3164 1.1429  1.4510 1  8.0458 2   8.1376  0.0932   0.0000  0.0000   7.9540  0.1411 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338596387076730112 0.57478884 166.720675 -59.600176 2.0720 0.0113 11.5379 0.6832  0.6970 0  1.3789 2   1.4091  0.0736   0.0000  0.0000   1.3488  0.0632 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338572266552367232 0.46843549 165.723008 -59.301959 2.1884 0.0411 16.2879 1.8351  1.1510 0  1.3437 3   1.3437  0.2335   1.3411  0.2607   1.3437  0.3979 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338503203472388096 0.51931200 166.457195 -59.712628 2.0746 0.0144 14.1390 1.0890  0.9420 0  6.1062 1   6.1062  0.0617   0.0000  0.0000  -5.8449 -0.0099 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338504337343356800 0.44173718 166.331861 -59.647069 2.0887 0.0134 12.4708 0.7337  2.3420 1  1.7924 2   1.8009  0.0981   0.0000  0.0000   1.7839  0.0556 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338505986611140992 0.65491659 166.525089 -59.559746 2.0736 0.0339 16.1730 1.7532  0.9970 0  3.4382 2   3.4382  0.2366   0.0000  0.0000   3.4382  0.2356 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338506364568041472 0.55139951 166.359083 -59.597645 2.0198 0.0283 14.7407 1.4609  1.5330 1  2.5169 1   2.5169  0.1310   0.0000  0.0000  -9.4749 -0.0200 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338507498440149632 0.34592338 166.139434 -59.819935 1.9709 0.0478 16.7323 1.9832  1.0090 0  4.9067 1   4.9067  0.0599   0.0000  0.0000  -1.7304 -0.0220 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338509594384481536 0.41827756 166.201913 -59.716108 2.1765 0.0289 15.5756 1.5485  1.0030 0  7.3713 2   7.3854  0.1171   0.0000  0.0000   7.3573  0.0835 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338089168623194368 0.36037402 165.699507 -60.387912 2.1080 0.0121 13.3374 0.9319  0.9660 0  5.4789 2   5.4998  0.6136   4.8973  0.3319   5.4581  0.0934 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338136894304114432 0.30066542 164.490437 -60.145566 2.0241 0.0334 16.1639 1.7782  0.9890 0  8.7976 1 -17.7143 -0.2925  -0.1330 -0.0116   8.7976  0.0918 0 1 0 0 1 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338140502077457792 0.35818986 165.429328 -60.283933 2.0637 0.0210 15.0428 1.3366  0.9650 0  9.7677 1 -10.1851 -0.0305  -0.1938 -0.0124   9.7677  0.1580 1 1 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338149774858276352 0.41504717 165.441552 -60.029205 2.1189 0.0512 16.8922 2.0202  1.0060 0  1.1897 2   1.1897  0.6263   0.0000  0.0000   1.1897  0.1475 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338364076542163712 0.40920475 164.147198 -59.621878 2.1087 0.0114 12.6848 0.7948  0.9130 0  5.3859 1   5.3859  0.2165   4.0956  0.3028   4.5907  0.2384 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338447094019028864 0.32176352 162.986696 -59.195200 2.1620 0.0140 13.7113 0.9738  0.8970 0  7.8479 2   8.1686  0.1766  -6.0831 -0.1762   7.5272  0.0844 0 0 0 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338455099834977920 0.36339909 166.532455 -60.351221 2.0400 0.0155 14.1798 1.0803  0.9810 0  6.9625 3   7.1777  0.2046   6.8574  0.3861   6.9625  0.1776 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338479598329798144 0.47871877 165.793503 -59.932520 2.0931 0.0416 16.1456 1.7315  1.0400 0  0.8063 2   0.8056  0.0829   0.0000  0.0000   0.8071  0.4219 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338560206283363456 0.50631023 165.702362 -59.615096 2.0482 0.0138 13.6028 0.9292  0.9700 0  5.9458 1 -25.6679 -0.2149   0.0000  0.0000   5.9458  0.2417 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338560756039286144 0.47174815 165.728071 -59.565138 2.0970 0.0106 11.8407 0.6104  0.8250 0  9.5655 1   9.5655  0.2800   0.0000  0.0000   5.0295  0.2306 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338562955062706048 0.63275275 165.760888 -59.471740 2.0419 0.0137 13.8836 0.9859  0.9720 0  7.1355 2   6.8574  0.1255   0.0000  0.0000   7.4135  0.1354 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338566528475580544 0.37688488 165.332589 -59.403177 2.0046 0.0232 15.1154 1.3721  0.9290 0  9.0782 2   9.1387  0.2180  -0.1706 -0.1275   9.0178  0.0881 0 0 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338566768993584640 0.57455168 165.527742 -59.442653 2.0591 0.0255 15.3099 1.4045  0.9380 0  9.6569 3  10.2824  0.1000   8.9665  0.1610   9.6569  0.1796 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338571063961498112 0.49095015 165.818931 -59.360739 2.0407 0.0145 13.9587 1.0168  0.9840 0  6.2785 2   6.1412  0.4272   0.0000  0.0000   6.4158  0.1512 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338572816308247296 0.65288736 165.740109 -59.246160 2.0936 0.0161 14.2650 1.0944  0.9570 0  7.6863 3   7.4418  0.1028   7.6863  0.6183   7.9389  0.2178 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338556491082010368 0.48532640 164.886950 -59.473697 2.1156 0.0109 13.1172 0.8401  0.9280 0  0.7859 2  -0.1106 -0.0665   0.7859  0.1096   0.7859  0.0774 0 0 0 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5338548352172076672 0.47942669 164.669908 -59.656687 2.1270 0.0111 12.8560 0.8230  0.7630 0  4.9254 3   4.8602  0.4713   4.9254  0.4213   4.9914  0.3595 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338521551573999872 0.71225205 165.900085 -59.510682 2.0735 0.0316 15.7657 1.5856  1.0210 0  0.8643 2   0.8643  0.3486   0.0000  0.0000   0.8643  0.3145 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338522307488392704 0.57150042 165.898494 -59.453479 2.1121 0.0131 13.5689 0.9417  0.9260 0  5.6918 2   5.6160  0.2524   0.0000  0.0000   5.7676  0.2796 0 0 0 0 0 0 0 0 1 0 0 0 0 0 -1.0000000000000000 -1 
5338523711888399488 0.70027530 165.982869 -59.421917 2.0857 0.0135 12.2701 0.7222  1.7360 1  1.6251 1  -3.3288 -0.0975  -0.1252 -0.0124   1.6251  0.0993 0 1 0 0 0 0 1 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338534951873462016 0.50697069 165.469598 -59.783646 2.0553 0.0509 16.7884 1.9997  0.9820 0  7.1640 2   7.1640  0.1037   0.0000  0.0000   7.1640  0.0445 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338536841659460224 0.63222111 165.615111 -59.639947 2.0631 0.0282 15.6008 1.5256  0.9980 0  1.4065 2   1.4172  0.0727   0.0000  0.0000   1.3958  0.4243 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338543851046712704 0.45570055 164.896133 -59.767007 2.1076 0.0120 13.3998 0.9052  0.9210 0  5.0969 3   5.0969  0.1585   5.3859  0.2857   4.9441  0.1894 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338546015710291328 0.40542875 164.917229 -59.680092 2.0941 0.0110 12.3110 0.7238  0.8560 0  1.2347 2  -1.2033 -0.0527   1.2241  0.1045   1.2452  0.1294 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338655928161170432 0.70497807 166.164761 -58.827561 2.0621 0.0111 12.2287 0.6619  0.8750 0  1.2549 2   1.2382  0.0644   4.0956  0.0707   1.2716  0.0437 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338706750554972544 0.68338973 165.747456 -58.716466 2.1354 0.0371 12.9159 0.8706  2.7310 1  4.4671 2   4.5732  0.2574   4.3609  0.3912   1.4554  0.1133 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338706819268296064 0.92759134 165.711680 -58.706733 2.0780 0.0387 16.3049 1.8047  0.9510 0  8.2781 1   8.2781  0.1333   4.7506  0.0585 -10.9484 -0.0235 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338706853633647488 0.62942412 165.707484 -58.686021 2.1691 0.0329 15.8774 1.9578  1.0690 0  2.5074 2   2.5169  0.2121   2.4978  0.0595  -0.7523 -0.1414 0 0 0 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5338706922353706880 0.67332647 165.753669 -58.673379 2.1479 0.0501 16.6812 2.1948  1.0590 0 11.5938 2  -0.6560 -0.0759  11.0320  0.0622  12.1557  0.0649 0 0 0 0 0 0 0 0 0 0 0 1 0 0  0.6600000262260437  0 
5338707261612950912 0.74176460 165.683917 -58.644931 2.0693 0.0409 16.5400 1.8624  0.9830 0 11.6576 1  11.6576  0.0590  -0.2751 -0.0180 -11.0110 -0.0141 0 1 1 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338708021865428096 1.00000000 165.902739 -58.626323 2.0974 0.0104 12.6031 0.7220  0.8210 0  3.5242 3   3.5715  0.4843   3.2785  0.1847   3.5242  0.5688 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338708159304354560 0.67574328 165.846149 -58.631420 2.0007 0.0547 16.5931 2.1119  1.2370 0  1.0553 2   1.0553  0.2862  -0.2144 -0.0186   1.0553  0.0700 0 1 0 0 1 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338706746216708992 0.61230535 165.749533 -58.723795 2.1821 0.0388 16.2706 1.8009  0.9970 0  4.2382 1 -19.9692 -0.1409   4.2382  0.1105  -8.9324 -0.0373 0 0 0 0 0 1 0 0 0 0 0 0 0 0 11.1549997329711914  3 
5338706647475740288 0.86833323 165.675732 -58.710746 2.1002 0.0239 15.3256 1.4152  0.9360 0  3.3353 2   3.3036  0.3083  -5.1261 -0.0356   3.3670  0.3109 0 1 0 0 0 0 0 0 0 0 0 0 0 0  3.2746000289916992  2 
5338704929488942464 0.85656121 165.929454 -58.667317 2.0797 0.0128 13.5304 0.8878  1.0020 0  6.0831 3   5.9571  0.2701   6.0831  0.2035   6.1295  0.1391 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.6991000175476074  3 
5338705066927916800 0.51130044 165.933884 -58.647146 2.0920 0.0134 13.7120 0.9548  1.0030 0  6.7410 3   6.7410  0.2606   6.3309  0.2828   6.9361  0.1186 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.2182002067565918  3 
5338705131308776320 0.56471803 165.830869 -58.802783 2.1305 0.0368 16.1951 1.7728  0.9840 0  2.8105 2  -2.8158 -0.0465   2.7998  0.2381   2.8211  0.2318 1 0 0 0 0 0 0 0 0 0 0 0 0 0  2.8294000625610352  1 
5338705200028286464 0.86804996 165.817909 -58.796322 2.0745 0.0130 13.6360 0.9211  0.9590 0  6.2591 3   6.3551  0.1750   6.1062  0.2898   6.2591  0.2696 0 0 0 0 0 0 0 0 0 1 0 0 0 0  6.2554001808166504  1 
5338705200028317312 0.65174259 165.818541 -58.785429 2.0974 0.0123 12.6736 0.7538  0.9690 0  3.4513 3   3.4513  0.5389   3.4776  0.3963   3.4382  0.3156 0 0 0 0 0 0 0 0 0 0 0 0 0 0  3.5768001079559326  3 
5338705204366704640 0.51609471 165.801766 -58.783973 2.2317 0.1126 13.7389 1.1369 10.8780 1  8.2624 1  -3.4447 -0.2152  -3.5109 -0.1143   8.2624  0.3006 0 0 0 1 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338705444884865024 0.84967246 165.737717 -58.769862 2.0839 0.0144 13.8554 0.9857  0.9440 0  6.6772 3   6.8835  0.1115   6.6772  0.3490   6.6772  0.1722 0 0 0 0 0 0 0 0 0 0 0 0 0 0  6.7702999114990234  2 
5338704895129188352 0.91297599 165.929998 -58.684489 2.0981 0.0119 11.7836 0.6002  0.8050 0  2.0810 2  -3.1924 -0.0490   2.0810  0.0732   2.0810  0.0624 1 0 0 1 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338708812138803200 0.54898197 165.728295 -58.620754 2.1017 0.0264 15.6269 1.5538  1.0060 0  1.4623 2  -0.2673 -0.0052   1.4609  0.5550   1.4637  0.5173 1 0 0 1 0 0 0 0 0 0 0 1 0 0  0.7332999706268311  2 
5338710255248925184 0.76517241 166.158081 -58.641371 2.1371 0.0177 14.6096 1.1707  0.9160 0  9.5837 1 -12.2020 -0.0376   9.5837  0.0630   0.0000  0.0000 1 0 0 0 0 0 0 0 0 0 0 0 0 0  8.0192003250122070  3 
5338710873723718784 0.77857889 165.964403 -58.643402 2.1046 0.0144 12.9438 0.7881  0.9880 0  6.3329 2   5.8449  0.4684   6.6519  0.1096   6.0140  0.1017 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.1139998435974121  3 
5338710908083475584 0.77717005 165.982699 -58.632023 2.0683 0.0131 13.6564 0.9255  0.9280 0  7.2532 2  -3.3098 -0.0674   7.2877  0.1821   7.2187  0.0973 0 0 0 0 0 0 1 0 0 0 0 0 0 0  7.3468999862670898  1 
5338710113471162880 0.89094034 166.143718 -58.669314 2.1035 0.0126 13.4390 0.8944  1.0220 0  5.6589 1   5.6589  0.5166   3.7099  0.0892   2.8211  0.1314 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.8053002357482910  1 
5338711045522449664 0.74250318 166.001615 -58.619268 2.1184 0.0317 16.0390 1.6576  1.0800 0  1.0859 2   1.0859  0.1481 -10.1464 -0.0161   1.0859  0.1697 0 1 0 0 0 0 0 0 0 0 0 0 0 0  1.0865999460220337  0 
5338711079882184064 0.75304621 165.968633 -58.610977 2.1153 0.0357 16.1800 2.0935  1.0160 0  5.3349 1   5.3349  0.0815   1.0276  0.0468  -0.6056 -0.0118 0 0 1 0 0 0 0 0 0 0 0 0 0 1 -1.0000000000000000 -1 
5338711114241927552 0.78009116 165.957736 -58.602120 2.0635 0.0119 13.3571 0.8642  1.0940 0  5.3166 2   5.1750  0.5186   1.1784  0.2244   5.4581  0.1463 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.0985999107360840  3 
5338711767077009664 0.77058683 166.156762 -58.617754 2.1198 0.0206 14.9707 1.3127  1.0450 0  9.7491 3   9.6752  0.0894  10.6203  0.0652   9.7491  0.0896 0 0 0 0 0 0 0 0 0 0 0 0 0 0  9.5520000457763672  1 
5338711079882177536 0.91171991 165.946638 -58.610412 2.0909 0.0118 11.7452 0.7078  0.8360 0  3.7170 3   3.5579  0.0606   3.7170  0.0724   3.7812  0.0615 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338708979597179520 0.61654529 165.782960 -58.605853 2.0762 0.0104 12.3987 0.6893  0.9220 0  3.0645 2  -0.1175 -0.0075   3.0674  0.1204   3.0616  0.0763 1 0 0 0 0 0 0 0 0 1 0 1 0 0 -1.0000000000000000 -1 
5338709220115348224 0.85471982 165.738534 -58.607753 2.0831 0.0106 12.0916 0.6495  0.8810 0  1.7958 2  -3.2229 -0.0646   1.7839  0.3467   1.8078  0.0393 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338709602413876224 0.87935234 166.123739 -58.689807 2.0996 0.0185 14.6288 1.1725  0.9430 0  8.0606 1   8.0606  0.0916  -0.6327 -0.0551   5.7786  0.0458 0 0 0 0 1 0 0 0 0 0 0 0 1 0  9.2878999710083008  2 
5338709671133366656 0.76044571 166.154455 -58.687344 2.0982 0.0110 12.5822 0.7233  0.8670 0  2.4695 1 -23.4730 -0.0966   2.4695  0.1729  -5.6589 -0.0277 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338709739852384000 0.71710435 166.116148 -58.668277 2.0487 0.0402 16.1125 1.7506  1.1370 0  7.9848 2   7.8937  0.1784  -0.9047 -0.0891   8.0759  0.0908 0 0 0 0 0 0 0 0 0 0 0 0 1 0 -1.0000000000000000 -1 
5338710083449796864 0.41744040 166.156113 -58.651038 2.0693 0.0114 12.5574 0.7597  0.9430 0  2.6546 3   2.6495  0.2047   2.6546  0.1743   2.7418  0.1296 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338704860769467008 0.88704415 165.953641 -58.674718 2.0971 0.0410 16.2701 1.8288  1.0890 0  1.4721 3   1.4721  0.1464   1.4693  0.1531   1.4749  0.0990 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338701768393409152 0.86903053 166.002188 -58.784255 2.0863 0.0145 12.9566 0.7897  0.9940 0  4.8326 3   4.6877  0.2171   4.8326  0.4726   5.3147  0.1364 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338701974551797504 0.45094456 165.961255 -58.826210 1.9091 0.0951 14.1159 1.1075  9.0380 1  1.3398 2   1.3386  0.1161  -0.6079 -0.1139   1.3411  0.1337 0 0 0 0 1 0 0 0 0 0 0 0 1 0  7.5689001083374023  1 
5338702107651705088 0.83656532 165.909565 -58.826858 2.1178 0.0145 12.9876 0.7988  0.9820 0  4.0839 2   4.0801  0.0743   4.0878  0.1728   1.5438  0.0520 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.5591998100280762  3 
5338702249429228672 0.52782024 165.910793 -58.796853 2.0637 0.0171 14.1918 1.2039  1.7470 1  7.1233 2   7.1097  0.1757   7.1368  0.2238  -1.0756 -0.0817 0 0 0 0 0 1 0 0 1 0 0 0 0 0 -1.0000000000000000 -1 
5338702283801155456 0.65298222 165.887959 -58.802889 2.1544 0.0219 12.9758 0.8027  1.4070 1  5.1652 3   5.1652  0.1356   5.1554  0.2636   5.4581  0.0666 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.8358001708984375  3 
5338702249429222144 0.52229710 165.910058 -58.803876 2.0453 0.0211 14.8331 1.2512  1.0050 0  9.4390 1  -3.5579 -0.0346  -6.8574 -0.0201   9.4390  0.0897 1 1 0 1 0 0 0 0 0 0 0 0 0 0  9.1962003707885742  2 
5338698779106156672 0.65267541 165.287116 -58.699456 2.0669 0.0619 15.3920 1.5587  2.2850 1 10.5498 2  10.5197  0.0777   9.2611  0.0497  10.5799  0.2836 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338699053984119296 0.67646134 165.354673 -58.665815 2.1286 0.0263 15.2361 1.6229  1.0430 0 11.1126 2  -9.4569 -0.0459  11.5034  0.0494  10.7217  0.0586 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338699328862103168 0.58409516 165.317654 -58.649825 2.0587 0.0228 13.8080 0.9799  1.7170 1  5.8449 3   5.7239  0.6198   6.2949  0.3311   5.8449  0.2297 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338700394013955072 0.77242866 165.255348 -58.577652 2.0837 0.0148 13.7899 0.9653  0.9180 0  6.7282 3   6.7282  0.7081   6.8054  0.7421   6.6266  0.3164 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338700836339224192 0.32075580 166.061868 -58.884804 2.0028 0.0170 12.4736 0.7625  1.3040 0  2.0969 3   2.1049  0.3830   2.0574  0.1138   2.0969  0.2129 0 0 0 0 0 0 0 0 1 0 1 0 0 0 -1.0000000000000000 -1 
5338702489947425792 0.81152578 165.969202 -58.786950 2.1098 0.0099 12.1766 0.6590  0.8140 0  1.8285 3   1.8425  0.0844   1.8285  0.1883   1.8112  0.1696 0 0 0 0 0 0 0 0 0 1 0 0 0 0 -1.0000000000000000 -1 
5338702489947892608 0.71540681 165.979694 -58.791384 2.0554 0.0367 16.3275 1.7996  0.9730 0  9.5110 1  -3.3415 -0.0266   9.5110  0.0516  -1.8216 -0.0190 1 0 1 0 0 1 1 0 0 0 0 0 0 0 12.9347000122070312  3 
5338703722559666432 1.00000000 166.064893 -58.742590 2.0894 0.0830 15.8263 1.8693  2.8240 1  0.7566 3   0.7580  0.0565   0.7537  0.0600   0.7566  0.1445 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338703967416293376 0.71985330 166.056394 -58.689520 2.0766 0.0194 14.6719 1.2333  1.1040 0  8.8857 2  -3.4710 -0.0293   9.1561  0.2274   8.6154  0.0348 1 0 0 0 0 0 1 0 0 0 0 0 0 0  8.6626996994018555  2 
5338704134874084352 0.92110470 165.996292 -58.739495 2.0635 0.0121 12.6566 0.7608  0.9640 0  3.1622 3   3.1622  0.2032   3.3036  0.2443   3.1442  0.3584 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338704173574662400 0.98980486 166.002197 -58.734561 2.0686 0.0228 15.2345 1.3734  0.9620 0  9.9742 1  -3.1562 -0.0918   9.9742  0.1236  -3.1502 -0.1623 0 0 0 1 0 1 1 0 0 0 0 0 0 0 10.1379995346069336  2 
5338704448452577792 0.68130725 165.939929 -58.700561 2.1048 0.0147 13.8118 0.9648  0.9230 0  6.6210 2  -3.2045 -0.1939   6.5265  0.3963   6.7154  0.1239 0 0 0 0 0 0 1 0 0 0 0 0 0 0  6.3439002037048340  3 
5338702902264853248 0.82673729 166.101591 -58.809780 2.0653 0.0131 13.2873 0.8593  1.0290 0  4.4026 3   4.5042  0.3568   4.4026  0.3154   4.3858  0.4317 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.6831998825073242  3 
5338703005344054400 0.87238217 166.077496 -58.791189 2.1138 0.0212 14.9559 1.3016  0.9320 0  5.7566 3   5.7130  0.5000   5.7566  0.5773   5.7786  0.4684 0 0 0 0 0 0 0 0 0 0 0 0 0 0  5.8432002067565918  1 
5338703310242747776 0.82774128 166.057811 -58.764487 2.0866 0.0109 12.6299 0.7349  0.9060 0  3.0666 2  -3.0211 -0.1159   2.9529  0.3071   3.1803  0.3021 0 0 0 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338703310242763648 0.30434055 166.051505 -58.758714 1.8166 0.1207 12.7480 0.8790 10.3850 1  5.5629 3   5.3757  0.1343   5.6913  0.2948   5.5629  0.1065 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338703344600103040 0.68990455 166.047110 -58.745976 2.0510 0.0146 12.4145 0.8410  1.2370 0  4.9919 2   4.9160  0.3280   5.0679  0.4166   4.2869  0.2885 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338729084384618624 0.80346059 165.512007 -58.394781 2.1041 0.0155 14.3953 1.1116  0.9290 0  8.0300 3   8.3255  0.3373   7.9843  0.4592   8.0300  0.0824 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338729702860032128 0.74185998 165.697266 -58.387289 2.0803 0.0167 14.4315 1.1254  0.9890 0  8.3975 2   8.3097  0.4364  11.9494  0.0567   8.4853  0.0875 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338728912585981056 0.48907659 165.613819 -58.397531 2.0437 0.0319 16.0183 1.7681  0.9540 0  1.4118 3   1.4091  0.4741   1.4118  0.5599   1.4118  0.5158 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338730493133988608 0.75085437 165.594567 -58.364444 2.0727 0.0300 15.9360 1.6650  0.9890 0  1.6282 1  -3.2352 -0.0435   1.6282  0.0809  -3.4186 -0.0309 1 0 1 0 0 0 1 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338730939804128640 0.66553227 165.632356 -58.336218 2.0858 0.0237 15.3049 1.3927  0.9940 0 10.1887 2  -8.1686 -0.6202  10.4599  0.2846   9.9174  0.1641 0 0 0 1 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338731352127552128 0.49693046 165.610227 -58.297395 2.0542 0.0127 13.4335 0.8764  1.0440 0  5.5102 3   5.4477  0.1062   5.5207  0.2973   5.5102  0.2672 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338728843866469120 0.47567071 165.575933 -58.408181 1.9615 0.0248 13.0102 0.8069  1.8880 1  5.1456 3   5.0969  0.2995   5.1456  0.3009   5.1456  0.3407 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338728637708002560 0.89183489 165.549875 -58.422191 2.0913 0.0107 12.4742 0.7091  0.9110 0  2.7004 3   2.6953  0.1181   2.7055  0.5549   2.7004  0.2177 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338723724265221120 0.30096114 165.328541 -58.508151 2.0943 0.0370 16.1400 1.8486  0.9410 0  8.7976 2   8.7976  0.6463   7.4701  0.5212   8.7976  0.1652 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338725717130125184 0.69367284 165.390381 -58.453657 2.0807 0.0370 16.2275 1.7720  1.0170 0  0.9081 1  -0.9064 -0.5796   0.9081  0.1562  -0.9064 -0.5478 0 0 0 1 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338727916153508224 0.50922751 165.655108 -58.452514 2.0076 0.0146 12.9496 0.7967  1.0340 0  4.9254 3   4.9347  0.5077   4.9254  0.1493   4.8787  0.0542 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338728019232752128 0.73119226 165.648521 -58.432569 2.1092 0.0147 13.8567 0.9722  0.9560 0  6.8639 2   6.8835  0.4368  -6.5889 -0.1386   6.8444  0.2212 0 0 0 0 1 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338731764444148864 0.77585750 165.430034 -58.409658 2.0769 0.0174 14.4491 1.1326  0.9420 0  0.1870 1  -0.1207 -0.1921   0.1870  0.1132  -0.1002 -0.1572 0 0 0 0 0 0 0 0 0 0 0 1 0 1 -1.0000000000000000 -1 
5338731833163622016 0.64292151 165.401291 -58.401675 2.0628 0.0127 12.8821 0.7711  0.9900 0  4.7500 2  -0.7652 -0.0932   4.9441  0.1150   4.5559  0.0434 0 0 0 0 0 0 0 0 0 0 0 1 0 0 -1.0000000000000000 -1 
5338780074232499072 0.59474591 164.881702 -59.062858 2.1135 0.0170 14.4047 1.1204  0.9580 0  8.4776 2  -4.0184 -0.0523   8.4050  0.4415   8.5501  0.0996 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338780074232509312 0.59241036 164.894716 -59.062844 2.0905 0.0236 15.1506 1.3603  0.9890 0  9.2613 2 -10.5598 -0.0382   9.2084  0.5236   9.3141  0.0359 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338780417829932928 0.54042943 164.920375 -59.046492 2.1595 0.0155 14.0374 1.0345  0.8990 0  7.3294 3   7.3294  0.3797   7.5847  0.5409   7.3016  0.1258 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338781341206437504 0.62286011 164.695025 -58.997199 2.1392 0.0352 15.9982 1.7119  0.9880 0  1.8495 1  -1.8495 -0.0339  -2.8051 -0.0345   1.8495  0.0457 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338745233462573440 0.46774845 164.727333 -59.422661 2.0828 0.0142 14.1933 1.0627  0.9270 0  7.5787 2   7.7156  0.2097   7.4418  0.1725   8.6647  0.0819 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338733757309130112 0.63219566 165.483411 -58.325626 2.0955 0.0163 14.3160 1.0779  0.9860 0  7.7525 2   7.7009  0.3362  -6.3309 -0.0108   7.8042  0.0354 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338733860381848064 0.55279215 165.532119 -58.309458 2.0253 0.0268 15.5556 1.4960  1.0120 0 11.0110 1  11.0110  0.0937  -5.5523 -0.0366 -11.2652 -0.0217 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338733860388417280 0.64020452 165.538124 -58.300842 2.0838 0.0171 14.4296 1.1200  1.0550 0  8.4210 3   8.1842  0.1133   8.5827  0.4409   8.4210  0.2111 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338735544015650304 0.62613422 165.395973 -58.202463 2.0603 0.0517 16.9697 2.1233  0.9710 0  0.7201 3   0.7201  0.1322   0.7201  0.1111   0.7214  0.0334 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338738464593284352 0.53061846 164.577667 -59.520912 2.0752 0.0423 16.5515 1.9152  0.9510 0  2.2583 1   2.2583  0.0597  -0.8071 -0.1179  -0.8056 -0.0892 0 0 0 0 0 0 0 0 0 0 0 0 1 1 -1.0000000000000000 -1 
5338722865272269184 0.59802891 165.405335 -58.588047 2.0884 0.0294 13.8265 1.1386  2.5590 1  8.0147 1   8.0147  0.1053  -3.6056 -0.0284  -8.4050 -0.0279 0 1 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338714683316594304 0.75812093 165.925239 -58.521308 2.0736 0.0105 13.1934 0.8349  0.9160 0  7.1368 3   7.1368  0.4431   7.1233  0.6187   7.4701  0.1148 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.7277002334594727  3 
5338714756373717504 0.88456015 165.892415 -58.536689 2.0982 0.0167 14.6502 1.1755  1.0220 0  9.0350 1  -3.3161 -0.0374   9.0350  0.1865  -8.1998 -0.0225 1 0 1 0 0 0 1 0 0 0 0 0 0 0  8.9633998870849609  3 
5338715031252082816 0.66436727 165.802913 -58.563707 2.1127 0.0362 16.2243 1.7859  0.9650 0 12.9924 1  12.9924  0.0698  -6.0600 -0.0125  -9.7491 -0.0137 0 1 1 0 0 0 0 0 0 0 0 0 0 0  9.2779998779296875  3 
5338715443568448128 0.85907542 165.757081 -58.514115 2.1069 0.0108 13.1715 0.8268  0.9270 0  5.4477 3   5.4581  0.2088   5.2544  0.2931   5.4477  0.2899 0 0 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338716165123043456 0.70130206 165.936848 -58.519111 2.0963 0.0401 16.5512 1.8846  1.0230 0  7.4418 1  -7.3573 -0.1910   7.4418  0.2032  -7.4559 -0.0259 0 0 1 1 0 1 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338714584570168576 0.66745286 165.948182 -58.555308 2.0031 0.0372 14.1747 1.1497  1.8740 1  6.6266 3   6.6266  0.1803   7.0962  0.0917   6.4158  0.3045 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338712351192633728 1.00000000 166.171430 -58.553050 2.0983 0.0140 13.9068 1.0013  0.9670 0  6.7223 2   6.8054  0.5503  -3.3734 -0.0360   6.6392  0.1971 0 1 0 0 0 0 0 0 0 0 1 0 0 0 -1.0000000000000000 -1 
5338712557351068544 0.70536244 166.153833 -58.543432 2.0847 0.0288 15.6720 1.9994  1.0440 0  0.9874 2   0.9874  0.0540  -0.9780 -0.0195   0.9874  0.0574 0 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338713347625048576 1.00000000 166.105897 -58.527581 2.0766 0.0164 14.4835 1.1525  0.9400 0  8.9495 1  -0.1293 -0.0103   8.9495  0.1089   4.2463  0.0895 1 0 0 0 0 0 0 0 0 0 0 1 0 0  8.6321001052856445  1 
5338713789960544128 0.53677039 166.039594 -58.462069 2.0662 0.0105 12.2896 0.6734  0.8660 0 11.0740 1 -20.5862 -0.3497 -21.6710 -0.4087  11.0740  0.1140 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338714408435837696 0.92427044 165.837468 -58.544128 2.1047 0.0094 12.4628 0.7032  0.8900 0  2.1129 3   2.1009  0.2555   2.1535  0.1734   2.1129  0.0737 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338716405641235968 0.82422692 165.900668 -58.491825 2.0892 0.0151 14.1179 1.0320  0.9040 0  7.3856 2   7.3294  0.0800   7.4418  0.1405  -7.3713 -0.0287 0 0 1 0 0 0 0 0 0 0 0 0 0 0  7.1078000068664551  3 
5338720425730327296 0.65678371 165.432854 -58.559096 2.0671 0.0128 13.5832 0.9032  0.9560 0  5.1603 2   2.5799  0.3171   5.1554  0.2829   5.1652  0.3771 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338720734968032896 0.89253852 165.642308 -58.574232 2.0802 0.0152 14.2792 1.0844  0.9390 0  7.1397 2  -1.6282 -0.0500   6.9361  0.1437   7.3434  0.0868 1 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338720769327724416 0.93335274 165.603720 -58.607431 2.0776 0.0113 13.1345 0.8240  1.0070 0  4.4701 3   4.4701  0.2633   4.2625  0.3946   4.5128  0.2702 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338721108587638912 0.76197430 165.634858 -58.557705 2.0973 0.0300 13.7943 1.0028  2.4930 1  8.8985 1  -1.5824 -0.0242  -7.8190 -0.0437   8.8985  0.0428 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338721731400439808 0.84999510 165.546902 -58.544372 2.0976 0.0201 14.9806 1.3103  1.0380 0  9.9552 1 -10.2044 -0.0290  -9.2611 -0.0213   9.9552  0.1036 1 1 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338722178077069824 0.48108124 165.551156 -58.516483 2.1439 0.0256 14.8228 1.2730  1.4150 1  3.7525 3   3.7099  0.6250   3.7668  0.3052   3.7525  0.6457 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338722384235540736 0.46455813 165.535736 -58.478232 2.0902 0.0128 12.5599 0.7247  1.9860 1  3.3351 3   3.3351  0.4752   3.3927  0.6077   3.2599  0.2646 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338723002710649600 0.61898569 165.326091 -58.580468 2.0922 0.0446 16.4924 2.1922  0.9700 0  1.7805 3   1.7907  0.1458   1.7805  0.3064   1.7805  0.0395 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338716921037381888 0.59896893 165.912782 -58.454620 2.0770 0.0207 15.1363 1.3329  0.9710 0  4.1822 3   4.1822  0.6288   4.1822  0.7719   4.1269  0.6275 0 0 0 0 0 0 0 0 0 0 0 0 0 0  4.1533999443054199  1 
5338717024116617600 0.68191637 165.888249 -58.430206 2.0828 0.0182 13.4379 1.0431  1.8550 1  7.1368 3   6.7667  0.2816   7.7303  0.0638   7.1368  0.0435 0 0 0 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1 
5338718157988006912 0.68493297 165.830210 -58.387552 2.1382 0.0495 16.8840 1.9898  0.9820 0  8.7309 1 -22.0871 -0.0705   8.7309  0.0761  -7.0157 -0.0165 0 0 1 0 0 0 0 0 0 0 0 0 0 0 -1.0000000000000000 -1
